A unified multi-perspective quadratic manifold for mitigating the Kolmogorov barrier in multiphysics damage

In multiphysics damage problems, material degradation is often modeled using local or global damage variables, whose evolution introduces strong nonlinearities and significant computational costs. Linear projection-based reduced-order models (ROMs) are widely used to accelerate these simulations but often fail to capture complex nonlinear damage evolution effectively. This limitation arises from the slow decay of the Kolmogorov n-width, which leads to a phenomenon known as the Kolmogorov barrier in linear approximation. To overcome this challenge, this study proposes a novel unified multi-perspective (multi-field and multi-state) quadratic manifold-based ROM framework for thermo-mechanically coupled damage-plasticity problems. A key feature lies in a multi-field and multi-state decomposition strategy that is grounded in the material's physical response to guide the selection of mode numbers for each coupled field. Moreover, the framework decouples both material states and physical fields, providing clearer insights into the contributions and interactions of each field within the overall multiphysics simulation. Benchmark tests demonstrate that the proposed approach mitigates the Kolmogorov barrier of linear projection-based ROMs by ensuring a smooth and monotonic decrease in error as the number of modes increases. The proposed multi-perspective quadratic manifold framework offers a robust and flexible approach for efficiently reducing complex damage-involved multiphysics problems and shows strong potential for industrial applications.

==> data/Asy-CPUTime-lin.txt <==
modes   CPUTime
40   1.04660E-01
60   1.08206E-01
80   1.22082E-01
100   1.33759E-01
120   1.37544E-01
140   1.49311E-01
160   1.45378E-01
180   1.58907E-01


==> data/Asy-CPUTime-nonlin.txt <==
modes   CPUTime
5   8.81329E-02
10   9.17240E-02
15   9.80151E-02
20   9.90889E-02
30   1.08807E-01
40   1.10694E-01
60   1.24184E-01
80   1.35605E-01
100   1.36891E-01
120   1.50038E-01
140   1.68247E-01
160   1.75546E-01
179   2.04010E-01


==> data/Asy-k2-k15.txt <==
u   k2   k2label   k5   k5label   k10   k10label   k15   k15label
0.0000   0.000000000E+00   a   0.000000000E+00   b   0.000000000E+00   c   0.000000000E+00   d
0.0150   1.451734200E+00   a   1.293995881E+00   b   7.158813897E-01   c   6.613230009E-01   d
0.0300   2.288711485E+00   a   2.102852853E+00   b   1.396838532E+00   c   1.314238149E+00   d
0.0450   2.764589663E+00   a   2.401986663E+00   b   2.009254144E+00   c   1.951658381E+00   d
0.0600   3.033520937E+00   a   2.613941760E+00   b   2.518115423E+00   c   2.570112989E+00   d
0.0750   3.187602070E+00   a   2.782403997E+00   b   2.901779246E+00   c   3.001972532E+00   d
0.0900   3.286537329E+00   a   2.920434371E+00   b   3.124110069E+00   c   3.149089281E+00   d
0.1050   3.358897929E+00   a   3.035183187E+00   b   3.227829206E+00   c   3.226690596E+00   d
0.1200   3.408640896E+00   a   3.128663881E+00   b   3.291875534E+00   c   3.287533488E+00   d
0.1350   3.443848573E+00   a   3.205763699E+00   b   3.342214053E+00   c   3.340097474E+00   d
0.1500   3.470969168E+00   a   3.271715076E+00   b   3.386404382E+00   c   3.386559382E+00   d
0.1650   3.493662252E+00   a   3.329059642E+00   b   3.427163180E+00   c   3.428485009E+00   d
0.1800   3.513861731E+00   a   3.380114497E+00   b   3.465093294E+00   c   3.466983041E+00   d
0.1950   3.532226002E+00   a   3.426329514E+00   b   3.499889029E+00   c   3.502437415E+00   d
0.2100   3.549128824E+00   a   3.468190123E+00   b   3.531579941E+00   c   3.534786015E+00   d
0.2250   3.564760437E+00   a   3.506406222E+00   b   3.560696555E+00   c   3.563865757E+00   d
0.2400   3.579539188E+00   a   3.541208870E+00   b   3.587720888E+00   c   3.590299045E+00   d
0.2550   3.593698649E+00   a   3.573124257E+00   b   3.612742127E+00   c   3.614656283E+00   d
0.2700   3.607335283E+00   a   3.602217685E+00   b   3.635829751E+00   c   3.637189363E+00   d
0.2850   3.620498247E+00   a   3.628935945E+00   b   3.657262945E+00   c   3.658159193E+00   d
0.3000   3.633242489E+00   a   3.653736955E+00   b   3.677345515E+00   c   3.677818098E+00   d
0.3150   3.645716615E+00   a   3.676761503E+00   b   3.696147162E+00   c   3.696382081E+00   d
0.3300   3.657947613E+00   a   3.697996869E+00   b   3.713770251E+00   c   3.713921760E+00   d
0.3450   3.669974808E+00   a   3.717746454E+00   b   3.730391481E+00   c   3.730502819E+00   d
0.3600   3.681805137E+00   a   3.736114456E+00   b   3.746146321E+00   c   3.746256430E+00   d
0.3750   3.693454196E+00   a   3.753241742E+00   b   3.761143928E+00   c   3.761273826E+00   d
0.3900   3.704939081E+00   a   3.769288521E+00   b   3.775498750E+00   c   3.775655266E+00   d
0.4050   3.716274416E+00   a   3.784498712E+00   b   3.789263126E+00   c   3.789450179E+00   d
0.4200   3.727466125E+00   a   3.799012540E+00   b   3.802496186E+00   c   3.802749483E+00   d
0.4350   3.738518746E+00   a   3.812915617E+00   b   3.815276179E+00   c   3.815582104E+00   d
0.4500   3.749441847E+00   a   3.826256861E+00   b   3.827666897E+00   c   3.827999811E+00   d
0.4650   3.760248112E+00   a   3.839103832E+00   b   3.839706991E+00   c   3.840045020E+00   d
0.4800   3.770937332E+00   a   3.851461827E+00   b   3.851421595E+00   c   3.851756828E+00   d
0.4950   3.781512370E+00   a   3.863362619E+00   b   3.862833691E+00   c   3.863156623E+00   d
0.5100   3.791975145E+00   a   3.874852580E+00   b   3.873972502E+00   c   3.874273202E+00   d
0.5250   3.802329166E+00   a   3.885979515E+00   b   3.884855849E+00   c   3.885124190E+00   d
0.5400   3.812585459E+00   a   3.896822050E+00   b   3.895480866E+00   c   3.895727335E+00   d
0.5550   3.822741385E+00   a   3.907402263E+00   b   3.905867333E+00   c   3.906082977E+00   d
0.5700   3.832796486E+00   a   3.917724789E+00   b   3.916029326E+00   c   3.916211412E+00   d
0.5850   3.842760120E+00   a   3.927798064E+00   b   3.925970654E+00   c   3.926113283E+00   d
0.6000   3.852638064E+00   a   3.937600199E+00   b   3.935715956E+00   c   3.935813045E+00   d
0.6150   3.862425863E+00   a   3.947058400E+00   b   3.945282029E+00   c   3.945332952E+00   d
0.6300   3.872122271E+00   a   3.956213777E+00   b   3.954675037E+00   c   3.954682827E+00   d
0.6450   3.881728097E+00   a   3.965176853E+00   b   3.963908204E+00   c   3.963872661E+00   d
0.6600   3.891242028E+00   a   3.973971861E+00   b   3.972981295E+00   c   3.972912880E+00   d
0.6750   3.900663769E+00   a   3.982608430E+00   b   3.981901206E+00   c   3.981810515E+00   d
0.6900   3.909995417E+00   a   3.991090910E+00   b   3.990679695E+00   c   3.990565284E+00   d
0.7050   3.919240327E+00   a   3.999433199E+00   b   3.999324986E+00   c   3.999191309E+00   d
0.7200   3.928396246E+00   a   4.007635741E+00   b   4.007838416E+00   c   4.007692858E+00   d
0.7350   3.937468839E+00   a   4.015710826E+00   b   4.016219393E+00   c   4.016071171E+00   d
0.7500   3.946458201E+00   a   4.023661177E+00   b   4.024460207E+00   c   4.024330923E+00   d
0.7650   3.955359785E+00   a   4.031491521E+00   b   4.032573189E+00   c   4.032467469E+00   d
0.7800   3.964173069E+00   a   4.039206813E+00   b   4.040537262E+00   c   4.040485861E+00   d
0.7950   3.972895442E+00   a   4.046820172E+00   b   4.048384540E+00   c   4.048369923E+00   d
0.8100   3.981521146E+00   a   4.054331807E+00   b   4.056124407E+00   c   4.056136988E+00   d
0.8250   3.990059497E+00   a   4.061744985E+00   b   4.063758570E+00   c   4.063795337E+00   d
0.8400   3.998507579E+00   a   4.069069844E+00   b   4.071286904E+00   c   4.071346967E+00   d
0.8550   4.006864768E+00   a   4.076313221E+00   b   4.078710729E+00   c   4.078793186E+00   d
0.8700   4.015127879E+00   a   4.083476290E+00   b   4.086033633E+00   c   4.086133092E+00   d
0.8850   4.023297075E+00   a   4.090561864E+00   b   4.093249454E+00   c   4.093367383E+00   d
0.9000   4.031372570E+00   a   4.097576228E+00   b   4.100361745E+00   c   4.100492066E+00   d
0.9150   4.039352496E+00   a   4.104516373E+00   b   4.107371121E+00   c   4.107510277E+00   d
0.9300   4.047234383E+00   a   4.111387399E+00   b   4.114283003E+00   c   4.114421193E+00   d
0.9450   4.055019642E+00   a   4.118189195E+00   b   4.121091699E+00   c   4.121225859E+00   d
0.9600   4.062710358E+00   a   4.124924409E+00   b   4.127798674E+00   c   4.127924452E+00   d
0.9750   4.070304425E+00   a   4.131593047E+00   b   4.134404766E+00   c   4.134518968E+00   d
0.9900   4.077803713E+00   a   4.138194430E+00   b   4.140912789E+00   c   4.141013151E+00   d
1.0050   4.085210548E+00   a   4.144730814E+00   b   4.147326783E+00   c   4.147410914E+00   d
1.0200   4.092525437E+00   a   4.151202530E+00   b   4.153650005E+00   c   4.153714746E+00   d
1.0350   4.099747444E+00   a   4.157608736E+00   b   4.159880005E+00   c   4.159928243E+00   d
1.0500   4.106879656E+00   a   4.163948317E+00   b   4.166022407E+00   c   4.166054700E+00   d
1.0650   4.113921840E+00   a   4.170220450E+00   b   4.172079996E+00   c   4.172097108E+00   d
1.0800   4.120872801E+00   a   4.176424454E+00   b   4.178049490E+00   c   4.178058874E+00   d
1.0950   4.127730018E+00   a   4.182557970E+00   b   4.183936645E+00   c   4.183940338E+00   d
1.1100   4.134495176E+00   a   4.188619652E+00   b   4.189744541E+00   c   4.189746650E+00   d
1.1250   4.141173651E+00   a   4.194608238E+00   b   4.195477783E+00   c   4.195480235E+00   d
1.1400   4.147769055E+00   a   4.200522405E+00   b   4.201137754E+00   c   4.201143846E+00   d
1.1550   4.154282433E+00   a   4.206359751E+00   b   4.206724556E+00   c   4.206738677E+00   d
1.1700   4.160712819E+00   a   4.212117632E+00   b   4.212241018E+00   c   4.212264249E+00   d
1.1850   4.167050293E+00   a   4.217793342E+00   b   4.217686102E+00   c   4.217721185E+00   d
1.2000   4.173304367E+00   a   4.223385014E+00   b   4.223063436E+00   c   4.223108624E+00   d
1.2150   4.179473999E+00   a   4.228891075E+00   b   4.228373939E+00   c   4.228429194E+00   d
1.2300   4.185553850E+00   a   4.234308992E+00   b   4.233617094E+00   c   4.233683107E+00   d
1.2450   4.191546249E+00   a   4.239635502E+00   b   4.238793189E+00   c   4.238868720E+00   d
1.2600   4.197463156E+00   a   4.244866708E+00   b   4.243901028E+00   c   4.243985568E+00   d
1.2750   4.203298891E+00   a   4.250001892E+00   b   4.248940164E+00   c   4.249031784E+00   d
1.2900   4.209042737E+00   a   4.255037820E+00   b   4.253908116E+00   c   4.254007107E+00   d
1.3050   4.214696311E+00   a   4.259971159E+00   b   4.258802256E+00   c   4.258909126E+00   d
1.3200   4.220265079E+00   a   4.264800408E+00   b   4.263622156E+00   c   4.263732161E+00   d
1.3350   4.225741377E+00   a   4.269521266E+00   b   4.268367208E+00   c   4.268476270E+00   d
1.3500   4.231130000E+00   a   4.274131561E+00   b   4.273035446E+00   c   4.273140989E+00   d
1.3650   4.236422490E+00   a   4.278626605E+00   b   4.277625085E+00   c   4.277725388E+00   d
1.3800   4.241628471E+00   a   4.283005307E+00   b   4.282132232E+00   c   4.282226442E+00   d
1.3950   4.246731772E+00   a   4.287262892E+00   b   4.286553974E+00   c   4.286640738E+00   d
1.4100   4.251746316E+00   a   4.291396565E+00   b   4.290886025E+00   c   4.290964870E+00   d
1.4250   4.256678860E+00   a   4.295402199E+00   b   4.295123672E+00   c   4.295193571E+00   d
1.4400   4.261510380E+00   a   4.299276091E+00   b   4.299262695E+00   c   4.299323343E+00   d
1.4550   4.266228562E+00   a   4.303013887E+00   b   4.303297491E+00   c   4.303348537E+00   d
1.4700   4.270839188E+00   a   4.306611029E+00   b   4.307221752E+00   c   4.307263347E+00   d
1.4850   4.275338133E+00   a   4.310064278E+00   b   4.311028696E+00   c   4.311061175E+00   d
1.5000   4.279735077E+00   a   4.313368010E+00   b   4.314710338E+00   c   4.314734386E+00   d
1.5150   4.284034181E+00   a   4.316516479E+00   b   4.318258395E+00   c   4.318274679E+00   d
1.5300   4.288231419E+00   a   4.319504901E+00   b   4.321663015E+00   c   4.321672542E+00   d
1.5450   4.292323888E+00   a   4.322325917E+00   b   4.324912817E+00   c   4.324916865E+00   d
1.5600   4.296311879E+00   a   4.324973944E+00   b   4.327995088E+00   c   4.327995201E+00   d
1.5750   4.300194645E+00   a   4.327441109E+00   b   4.330894982E+00   c   4.330892877E+00   d
1.5900   4.303967835E+00   a   4.329718623E+00   b   4.333597596E+00   c   4.333595259E+00   d
1.6050   4.307631157E+00   a   4.331794915E+00   b   4.336083641E+00   c   4.336083225E+00   d
1.6200   4.311182938E+00   a   4.333659168E+00   b   4.338330399E+00   c   4.338334163E+00   d
1.6350   4.314619655E+00   a   4.335302676E+00   b   4.340314988E+00   c   4.340326597E+00   d
1.6500   4.317938251E+00   a   4.336715581E+00   b   4.342013842E+00   c   4.342037878E+00   d
1.6650   4.321135350E+00   a   4.337884272E+00   b   4.343398628E+00   c   4.343442356E+00   d
1.6800   4.324204847E+00   a   4.338795091E+00   b   4.344441591E+00   c   4.344517933E+00   d
1.6950   4.327141248E+00   a   4.339430612E+00   b   4.345116617E+00   c   4.345239977E+00   d
1.7100   4.329940646E+00   a   4.339772855E+00   b   4.345400008E+00   c   4.345579739E+00   d
1.7250   4.332596851E+00   a   4.339801707E+00   b   4.345270032E+00   c   4.345507601E+00   d
1.7400   4.335103123E+00   a   4.339494146E+00   b   4.344702292E+00   c   4.344989242E+00   d
1.7550   4.337452694E+00   a   4.338818487E+00   b   4.343672053E+00   c   4.343985580E+00   d
1.7700   4.339635647E+00   a   4.337736576E+00   b   4.342144124E+00   c   4.342447406E+00   d
1.7850   4.341641086E+00   a   4.336216219E+00   b   4.340076415E+00   c   4.340320356E+00   d
1.8000   4.343457293E+00   a   4.334221147E+00   b   4.337426159E+00   c   4.337552154E+00   d
1.8150   4.345071597E+00   a   4.331710245E+00   b   4.334139450E+00   c   4.334089601E+00   d
1.8300   4.346468745E+00   a   4.328639996E+00   b   4.330163354E+00   c   4.329884094E+00   d
1.8450   4.347629938E+00   a   4.324947397E+00   b   4.325428345E+00   c   4.324878985E+00   d
1.8600   4.348533877E+00   a   4.320562140E+00   b   4.319847678E+00   c   4.319011901E+00   d
1.8750   4.349154599E+00   a   4.315388942E+00   b   4.313315344E+00   c   4.312212654E+00   d
1.8900   4.349460089E+00   a   4.309321269E+00   b   4.305706351E+00   c   4.304403151E+00   d
1.9050   4.349410726E+00   a   4.302226533E+00   b   4.296864203E+00   c   4.295476107E+00   d
1.9200   4.348956923E+00   a   4.293938735E+00   b   4.286612923E+00   c   4.285306172E+00   d
1.9350   4.348032228E+00   a   4.284267382E+00   b   4.274759482E+00   c   4.273724723E+00   d
1.9500   4.346544298E+00   a   4.272974028E+00   b   4.261093064E+00   c   4.260509645E+00   d
1.9650   4.344371883E+00   a   4.259778700E+00   b   4.245425601E+00   c   4.245381852E+00   d
1.9800   4.341347792E+00   a   4.244430617E+00   b   4.227609968E+00   c   4.227994766E+00   d
1.9950   4.337203771E+00   a   4.226718985E+00   b   4.207484306E+00   c   4.207942967E+00   d
2.0100   4.331487664E+00   a   4.206338482E+00   b   4.184812790E+00   c   4.184781272E+00   d
2.0250   4.323354844E+00   a   4.182832055E+00   b   4.159206852E+00   c   4.158050892E+00   d
2.0400   4.310806767E+00   a   4.155555280E+00   b   4.130050961E+00   c   4.127179354E+00   d
2.0550   4.286423391E+00   a   4.123588127E+00   b   4.096407813E+00   c   4.091310295E+00   d
2.0700   4.240364356E+00   a   4.085727655E+00   b   4.056757016E+00   c   4.049100361E+00   d
2.0850   4.169397135E+00   a   4.040105174E+00   b   4.008707843E+00   c   3.998521418E+00   d
2.1000   4.074790155E+00   a   3.984354388E+00   b   3.948754386E+00   c   3.936663653E+00   d
2.1150   3.961380984E+00   a   3.915598187E+00   b   3.873271544E+00   c   3.860036813E+00   d
2.1300   3.835078057E+00   a   3.831589083E+00   b   3.780396146E+00   c   3.766205939E+00   d
2.1450   3.701072545E+00   a   3.732082085E+00   b   3.671513170E+00   c   3.655991135E+00   d
2.1600   3.563217302E+00   a   3.618731087E+00   b   3.550665166E+00   c   3.533210466E+00   d
2.1750   3.424318417E+00   a   3.492986571E+00   b   3.421631312E+00   c   3.402062968E+00   d
2.1900   3.285765157E+00   a   3.356107230E+00   b   3.287576871E+00   c   3.266025169E+00   d
2.2050   3.149944932E+00   a   3.211102323E+00   b   3.150883276E+00   c   3.127794018E+00   d
2.2200   3.018066253E+00   a   3.061026600E+00   b   3.013405851E+00   c   2.989442488E+00   d
2.2350   2.890703553E+00   a   2.908686791E+00   b   2.876627079E+00   c   2.852576371E+00   d
2.2500   2.768760570E+00   a   2.756894119E+00   b   2.741780832E+00   c   2.718427276E+00   d
2.2650   2.652446201E+00   a   2.607960234E+00   b   2.609871067E+00   c   2.587894321E+00   d
2.2800   2.542026436E+00   a   2.463651686E+00   b   2.481714780E+00   c   2.461616087E+00   d
2.2950   2.437559221E+00   a   2.325187598E+00   b   2.357961421E+00   c   2.340029741E+00   d
2.3100   2.338916469E+00   a   2.193351663E+00   b   2.239115716E+00   c   2.223403965E+00   d
2.3250   2.245943849E+00   a   2.068592727E+00   b   2.125497058E+00   c   2.111883265E+00   d
2.3400   2.158398695E+00   a   1.951082729E+00   b   2.017250808E+00   c   2.005510063E+00   d
2.3550   2.076018330E+00   a   1.840801320E+00   b   1.914410151E+00   c   1.904262460E+00   d
2.3700   1.998624898E+00   a   1.737585605E+00   b   1.816907216E+00   c   1.808057391E+00   d
2.3850   1.925963643E+00   a   1.641175679E+00   b   1.724604623E+00   c   1.716764245E+00   d
2.4000   1.857783114E+00   a   1.551255911E+00   b   1.637303195E+00   c   1.630212179E+00   d
2.4150   1.793853604E+00   a   1.467483691E+00   b   1.554791973E+00   c   1.548209039E+00   d
2.4300   1.733858626E+00   a   1.389493318E+00   b   1.476837170E+00   c   1.470552264E+00   d
2.4450   1.677471428E+00   a   1.316913285E+00   b   1.403183811E+00   c   1.397029001E+00   d
2.4600   1.624463698E+00   a   1.249376107E+00   b   1.333573625E+00   c   1.327425842E+00   d
2.4750   1.574607442E+00   a   1.186528477E+00   b   1.267751255E+00   c   1.261535269E+00   d
2.4900   1.527718391E+00   a   1.128032810E+00   b   1.205464925E+00   c   1.199154668E+00   d
2.5050   1.483665260E+00   a   1.073570364E+00   b   1.146475605E+00   c   1.140094213E+00   d
2.5200   1.442277450E+00   a   1.022842913E+00   b   1.090556454E+00   c   1.084172602E+00   d
2.5350   1.403420747E+00   a   9.755708269E-01   b   1.037497445E+00   c   1.031217767E+00   d
2.5500   1.366948197E+00   a   9.314962324E-01   b   9.871116661E-01   c   9.810663044E-01   d
2.5650   1.332701464E+00   a   8.903796319E-01   b   9.392330177E-01   c   9.335579268E-01   d
2.5800   1.300522610E+00   a   8.519994000E-01   b   8.937176768E-01   c   8.885388981E-01   d
2.5950   1.270296363E+00   a   8.161505351E-01   b   8.504620078E-01   c   8.458629378E-01   d
2.6100   1.241897403E+00   a   7.826440018E-01   b   8.093954379E-01   c   8.053982281E-01   d
2.6250   1.215200358E+00   a   7.513060543E-01   b   7.704661224E-01   c   7.670155356E-01   d
2.6400   1.190045110E+00   a   7.219775061E-01   b   7.336245761E-01   c   7.305793346E-01   d
2.6550   1.166309641E+00   a   6.945118205E-01   b   6.988142114E-01   c   6.959569530E-01   d
2.6700   1.143925863E+00   a   6.687736435E-01   b   6.659686031E-01   c   6.630291448E-01   d
2.6850   1.122830149E+00   a   6.446375080E-01   b   6.350135515E-01   c   6.316919097E-01   d
2.7000   1.102926105E+00   a   6.219894456E-01   b   6.058682587E-01   c   6.018591497E-01   d
2.7150   1.084153896E+00   a   6.007241078E-01   b   5.784478826E-01   c   5.734644223E-01   d
2.7300   1.066444240E+00   a   5.807447714E-01   b   5.526633823E-01   c   5.464567736E-01   d
2.7450   1.049722571E+00   a   5.619624247E-01   b   5.284168958E-01   c   5.208139492E-01   d
2.7600   1.033915916E+00   a   5.442950814E-01   b   5.056207458E-01   c   4.965061758E-01   d
2.7750   1.018980610E+00   a   5.276657946E-01   b   4.841904108E-01   c   4.735031164E-01   d
2.7900   1.004855927E+00   a   5.120054928E-01   b   4.640413771E-01   c   4.517678614E-01   d
2.8050   9.915005451E-01   a   4.972503865E-01   b   4.450846576E-01   c   4.312499006E-01   d
2.8200   9.788785050E-01   a   4.833402006E-01   b   4.272380933E-01   c   4.119043348E-01   d
2.8350   9.669373924E-01   a   4.702196166E-01   b   4.104267505E-01   c   3.936868460E-01   d
2.8500   9.556496238E-01   a   4.578374959E-01   b   3.945850377E-01   c   3.765390785E-01   d
2.8650   9.449818330E-01   a   4.461460775E-01   b   3.796442857E-01   c   3.604092147E-01   d
2.8800   9.349047441E-01   a   4.351009774E-01   b   3.655465281E-01   c   3.452393539E-01   d
2.8950   9.253828104E-01   a   4.246576371E-01   b   3.522389516E-01   c   3.309752539E-01   d
2.9100   9.163958573E-01   a   4.147742937E-01   b   3.396591965E-01   c   3.175591703E-01   d
2.9250   9.079173271E-01   a   4.054147427E-01   b   3.277546201E-01   c   3.049354915E-01   d
2.9400   8.999232308E-01   a   3.965433372E-01   b   3.164787683E-01   c   2.930494694E-01   d
2.9550   8.923938762E-01   a   3.881297125E-01   b   3.057971020E-01   c   2.818534955E-01   d
2.9700   8.853027805E-01   a   3.801467231E-01   b   2.956715282E-01   c   2.713058524E-01   d
2.9850   8.786304576E-01   a   3.725713479E-01   b   2.860676642E-01   c   2.613595949E-01   d
3.0000   8.723575936E-01   a   3.653799363E-01   b   2.769551842E-01   c   2.519758503E-01   d


==> data/Asy-mesh-error-4663.txt <==
modes   E4663
2   1.272572266E-01
5   4.411587015E-02
10   7.721424620E-03
15   1.693565338E-03
25   2.919740847E-04
45   3.604430375E-05
65   1.626025358E-05
85   7.035879169E-06
105   3.930600454E-06
125   1.030768994E-06
145   3.115010757E-07


==> data/Asy-mesh-errors.txt <==
modes   E2912   E6718   E8979
2   1.353257107E-01   1.248050856E-01   9.851803091E-02
5   4.342238694E-02   4.404172925E-02   4.764205820E-02
10   7.188260114E-03   7.898894625E-03   7.623612785E-03
15   1.256036350E-03   1.522558410E-03   1.719329966E-03
25   2.990583212E-04   3.411280559E-04   3.192106093E-04
45   3.820703075E-05   3.463745948E-05   4.976457237E-05
65   1.371794568E-05   1.416166769E-05   1.379808632E-05
85   6.360310010E-06   7.430964406E-06   8.283172732E-06
105   2.667943497E-06   4.320354147E-06   5.232510070E-06
125   1.037398379E-06   1.161166524E-06   2.517083103E-06
145   6.186869079E-07   5.639345094E-07   1.219943406E-06
165   1.916699006E-07   1.719203939E-07   4.573542719E-07


==> data/Asy-modes-SVD.txt <==
modes U D T full
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.293551733528036429e-02 1.972230312804983954e-01 8.643500180130235514e-15 4.810857396223244126e-02
2.000000000000000000e+00 1.574372052328805796e-02 3.952627474716165906e-02 7.495538931754541540e-15 2.026674196088607341e-02
3.000000000000000000e+00 4.999426475773842589e-03 1.443770628963349234e-02 7.028272296790605882e-15 1.322320255380619348e-02
4.000000000000000000e+00 2.939478991980833556e-03 7.602795436064225393e-03 5.811468264611332236e-15 4.683772250413953571e-03
5.000000000000000000e+00 1.557303238632116570e-03 3.665699979269893168e-03 5.633152871121608661e-15 2.781695647778017252e-03
6.000000000000000000e+00 8.442968637275306007e-04 2.014324393717216010e-03 5.054384496088043386e-15 1.146095914865282025e-03
7.000000000000000000e+00 6.090851923132471280e-04 1.163207651413369513e-03 4.267381744353085163e-15 9.807450676535261081e-04
8.000000000000000000e+00 3.940562085772785460e-04 7.104631707364507387e-04 3.160304049583241390e-15 5.487043722508365027e-04
9.000000000000000000e+00 2.246505595601397452e-04 5.496120156391680160e-04 2.598520351801883149e-15 3.618255808128014719e-04
1.000000000000000000e+01 1.311274985607745940e-04 3.463201953543888116e-04 1.492135476967245007e-15 2.733487272917325614e-04
1.100000000000000000e+01 1.033882540334659414e-04 2.375169068530747375e-04 5.011809802951014379e-16 1.626851494208623799e-04
1.200000000000000000e+01 9.972829365610661107e-05 1.760588937059910078e-04 2.792094724434716094e-16 9.825598542733964978e-05
1.300000000000000000e+01 4.984684462783662163e-05 1.309678963372912903e-04 2.393945728879755943e-16 8.192154857250049857e-05
1.400000000000000000e+01 3.174681028227120184e-05 1.104554718962880898e-04 2.118642263049501609e-16 6.897005590874054001e-05
1.500000000000000000e+01 2.534831189606456339e-05 8.633995512967684817e-05 1.904443229963072336e-16 4.266990005294598600e-05
1.600000000000000000e+01 2.214167370028055680e-05 6.932278534735291633e-05 1.584230043329711870e-16 3.371124791590134588e-05
1.700000000000000000e+01 1.600089870923738930e-05 5.957436632603771675e-05 1.147996246254052628e-16 2.682432912748439386e-05
1.800000000000000000e+01 1.208798684830809285e-05 4.597254993874404515e-05 1.021285148140381369e-16 2.045062489630585938e-05
1.900000000000000000e+01 1.121397767589805835e-05 3.928354779283122031e-05 9.992004911101464551e-17 1.616545907930680461e-05
2.000000000000000000e+01 9.945537503519488794e-06 3.075185622202038563e-05 9.992004911101464551e-17 1.427805523245884956e-05
2.100000000000000000e+01 7.429698913457273243e-06 2.726272490005424314e-05 9.992004911101464551e-17 1.096931839592600614e-05
2.200000000000000000e+01 5.390939691549483410e-06 2.419644293602633088e-05 9.992004911101464551e-17 9.824255218395390828e-06
2.300000000000000000e+01 4.883284290625359218e-06 2.202591767861636159e-05 9.992004911101464551e-17 8.014165798005995392e-06
2.400000000000000000e+01 4.462579784731801518e-06 1.897886019197884462e-05 9.992004911101464551e-17 6.753065452570917377e-06
2.500000000000000000e+01 3.258389990725505226e-06 1.697435118376117949e-05 9.992004911101464551e-17 5.177103769383104919e-06
2.600000000000000000e+01 2.813816007411609097e-06 1.545216871320443855e-05 9.992004911101464551e-17 4.786828303904417234e-06
2.700000000000000000e+01 2.592011315434491890e-06 1.465554921986299490e-05 9.992004911101464551e-17 4.339121416531080619e-06
2.800000000000000000e+01 2.010718387801860224e-06 1.297544516017895754e-05 9.992004911101464551e-17 3.604224248615004809e-06
2.900000000000000000e+01 1.876682256421384675e-06 1.200304427424424744e-05 9.992004911101464551e-17 3.340856769025923283e-06
3.000000000000000000e+01 1.749362784865389875e-06 1.095173543921686587e-05 9.992004911101464551e-17 2.544161530712845277e-06
3.100000000000000000e+01 1.565709390742606563e-06 1.027196159021485232e-05 9.992004911101464551e-17 2.218561245043902722e-06
3.200000000000000000e+01 1.404289900777011107e-06 9.325705024390084865e-06 9.992004911101464551e-17 2.049994368428164320e-06
3.300000000000000000e+01 1.227210557261364454e-06 8.806557842389016669e-06 9.992004911101464551e-17 1.775989326262671323e-06
3.400000000000000000e+01 1.013611165124395549e-06 8.051287464590485036e-06 9.992004911101464551e-17 1.685182350616776259e-06
3.500000000000000000e+01 9.236131745661273570e-07 7.336857590162571570e-06 9.992004911101464551e-17 1.284527934710624060e-06
3.600000000000000000e+01 7.564509999970269161e-07 7.106213423515181452e-06 9.992004911101464551e-17 1.135599260374488771e-06
3.700000000000000000e+01 6.846009418455348650e-07 6.734355922874804024e-06 9.992004911101464551e-17 9.679541929451955375e-07
3.800000000000000000e+01 6.436381380641275215e-07 6.507899243347564606e-06 9.992004911101464551e-17 9.132706187445150043e-07
3.900000000000000000e+01 6.084216582235094131e-07 6.121248418482208262e-06 9.992004911101464551e-17 8.713186144416913633e-07
4.000000000000000000e+01 5.553976372991102182e-07 5.601580452918445132e-06 9.992004911101464551e-17 7.746613136568865721e-07
4.100000000000000000e+01 5.127991265565277435e-07 5.152421137367005736e-06 9.992004911101464551e-17 7.503736854190325875e-07
4.200000000000000000e+01 4.737143193641337152e-07 5.014038576947618050e-06 9.992004911101464551e-17 7.067917887357075316e-07
4.300000000000000000e+01 3.891080705345626072e-07 4.699375598859344628e-06 9.992004911101464551e-17 6.445609349390477204e-07
4.400000000000000000e+01 3.324186837509822120e-07 4.531894039308520579e-06 9.992004911101464551e-17 5.473673717282292207e-07
4.500000000000000000e+01 3.146322718066205139e-07 4.398761176352812000e-06 9.992004911101464551e-17 5.201156723781124353e-07
4.600000000000000000e+01 2.845327856942179980e-07 4.226416666306143110e-06 9.992004911101464551e-17 4.794755534195451246e-07
4.700000000000000000e+01 2.540604277252468681e-07 3.897122674082906113e-06 9.992004911101464551e-17 4.664750818319379491e-07
4.800000000000000000e+01 2.297709394228259469e-07 3.845709947861503721e-06 9.992004911101464551e-17 4.372501239115414386e-07
4.900000000000000000e+01 2.209536369718555978e-07 3.613715113749341987e-06 9.992004911101464551e-17 4.146622520215610105e-07
5.000000000000000000e+01 2.093732315957247791e-07 3.407329591516041116e-06 9.992004911101464551e-17 3.912903229974092031e-07
5.100000000000000000e+01 1.898364231754871801e-07 3.256649616301852332e-06 9.992004911101464551e-17 3.820797565899773000e-07
5.200000000000000000e+01 1.820274076859582901e-07 3.148694719840055969e-06 9.992004911101464551e-17 3.626959397526282379e-07
5.300000000000000000e+01 1.795548239309115382e-07 3.035638360546262582e-06 9.992004911101464551e-17 3.479767884329690619e-07
5.400000000000000000e+01 1.716388331770876651e-07 2.972829055337323445e-06 9.992004911101464551e-17 3.274297654162819741e-07
5.500000000000000000e+01 1.607479989015894366e-07 2.770456507789959737e-06 9.992004911101464551e-17 2.873337962281887421e-07
5.600000000000000000e+01 1.549875719634171438e-07 2.748627668632843541e-06 9.992004911101464551e-17 2.646346478424286121e-07
5.700000000000000000e+01 1.353648680113855446e-07 2.592998184938567320e-06 9.992004911101464551e-17 2.486031809188942536e-07
5.800000000000000000e+01 1.249511895314595093e-07 2.497371270102035894e-06 9.992004911101464551e-17 2.429976959247085108e-07
5.900000000000000000e+01 1.092077617673417193e-07 2.405663249933660373e-06 9.992004911101464551e-17 2.263814252544372364e-07
6.000000000000000000e+01 9.621139857096001645e-08 2.346338138445022588e-06 9.992004911101464551e-17 2.161918397926726288e-07
6.100000000000000000e+01 8.988982407445231974e-08 2.262228876328102713e-06 9.992004911101464551e-17 2.093181374491888405e-07
6.200000000000000000e+01 8.868123437078807737e-08 2.168098569328507583e-06 9.992004911101464551e-17 2.037283413904851028e-07
6.300000000000000000e+01 8.251891698965140404e-08 2.079498574320911000e-06 9.992004911101464551e-17 1.964145813904576687e-07
6.400000000000000000e+01 7.964715366275518322e-08 2.026730476153320187e-06 9.992004911101464551e-17 1.882050149087009507e-07
6.500000000000000000e+01 7.800224694221538115e-08 1.955069742673992017e-06 9.992004911101464551e-17 1.778520457807224976e-07
6.600000000000000000e+01 7.431983435183232657e-08 1.888010950960881886e-06 9.992004911101464551e-17 1.753122492843379011e-07
6.700000000000000000e+01 6.854735651703386677e-08 1.818348680160199132e-06 9.992004911101464551e-17 1.669944513224754101e-07
6.800000000000000000e+01 6.662025446932940720e-08 1.781099019388838438e-06 9.992004911101464551e-17 1.574596223241205855e-07
6.900000000000000000e+01 6.332448707544577867e-08 1.735458659805332466e-06 9.992004911101464551e-17 1.542978702246776081e-07
7.000000000000000000e+01 5.907935369909455925e-08 1.691687413673494970e-06 9.992004911101464551e-17 1.454614900062535239e-07
7.100000000000000000e+01 5.647092644093381968e-08 1.604821556846050309e-06 9.992004911101464551e-17 1.434099783410908353e-07
7.200000000000000000e+01 5.097663216544872440e-08 1.575245172630714851e-06 9.992004911101464551e-17 1.342179113266023380e-07
7.300000000000000000e+01 4.912034343016492053e-08 1.499974777697483055e-06 9.992004911101464551e-17 1.283445239534513268e-07
7.400000000000000000e+01 4.581580790734420719e-08 1.495895756237777188e-06 9.992004911101464551e-17 1.241240911008911195e-07
7.500000000000000000e+01 4.449640190697230300e-08 1.469704296025134860e-06 9.992004911101464551e-17 1.201138748768105020e-07
7.600000000000000000e+01 4.212148202171299997e-08 1.407069772046937357e-06 9.992004911101464551e-17 1.162440144780846287e-07
7.700000000000000000e+01 4.123975648718531216e-08 1.359541457498287461e-06 9.992004911101464551e-17 1.111175117848092211e-07
7.800000000000000000e+01 3.978675928695077111e-08 1.319279227542737572e-06 9.992004911101464551e-17 1.079468193143325228e-07
7.900000000000000000e+01 3.790263254257416785e-08 1.309296251166139753e-06 9.992004911101464551e-17 1.030051972792808858e-07
8.000000000000000000e+01 3.530532401767724165e-08 1.247374459984304279e-06 9.992004911101464551e-17 1.013033034239121749e-07
8.100000000000000000e+01 3.161119116851443443e-08 1.218312094666220511e-06 9.992004911101464551e-17 9.660552694671856016e-08
8.200000000000000000e+01 3.123807933593619203e-08 1.198519418270839812e-06 9.992004911101464551e-17 9.566810416262515119e-08
8.300000000000000000e+01 3.023090550041700739e-08 1.159373747551495553e-06 9.992004911101464551e-17 9.103606373272518823e-08
8.400000000000000000e+01 2.975851307434625455e-08 1.145288204270023149e-06 9.992004911101464551e-17 8.554741038912133430e-08
8.500000000000000000e+01 2.743681724011127242e-08 1.091967181862630789e-06 9.992004911101464551e-17 8.506057655350183900e-08
8.600000000000000000e+01 2.662743472653400727e-08 1.065075366838193501e-06 9.992004911101464551e-17 8.312535282392936055e-08
8.700000000000000000e+01 2.391861721070964739e-08 1.035527252548326824e-06 9.992004911101464551e-17 7.920596843884032308e-08
8.800000000000000000e+01 2.295404865456405313e-08 1.026066154166667762e-06 9.992004911101464551e-17 7.490213846341278650e-08
8.900000000000000000e+01 2.219633884818425122e-08 9.794529097665830979e-07 9.992004911101464551e-17 7.362966765758878886e-08
9.000000000000000000e+01 2.157747270635738466e-08 9.717125096974070186e-07 9.992004911101464551e-17 7.041892296780048131e-08
9.100000000000000000e+01 2.111954342327238563e-08 9.150341406495263489e-07 9.992004911101464551e-17 6.844150132184546927e-08
9.200000000000000000e+01 2.026464915012474510e-08 8.980658240324576009e-07 9.992004911101464551e-17 6.662533019461153248e-08
9.300000000000000000e+01 1.947809959307852596e-08 8.915464541714548349e-07 9.992004911101464551e-17 6.486923022933666913e-08
9.400000000000000000e+01 1.915859056969654752e-08 8.702221068412835880e-07 9.992004911101464551e-17 6.289891135822687730e-08
9.500000000000000000e+01 1.783395467389375953e-08 8.459970954668467374e-07 9.992004911101464551e-17 6.081305960537463826e-08
9.600000000000000000e+01 1.726551446417076406e-08 8.339054104372461432e-07 9.992004911101464551e-17 5.855360137813971885e-08
9.700000000000000000e+01 1.673116433053843006e-08 8.165180267355325952e-07 9.992004911101464551e-17 5.796531699257109261e-08
9.800000000000000000e+01 1.628513603934199727e-08 7.922159738476824489e-07 9.992004911101464551e-17 5.609177890843669393e-08
9.900000000000000000e+01 1.526886918992592343e-08 7.737464142367047518e-07 9.992004911101464551e-17 5.409576652078882573e-08
1.000000000000000000e+02 1.485990526949096013e-08 7.382705652444912336e-07 9.992004911101464551e-17 5.305733825657239932e-08
1.010000000000000000e+02 1.465578575238728233e-08 7.148214971440489329e-07 9.992004911101464551e-17 5.221524613445370908e-08
1.020000000000000000e+02 1.393458353592987364e-08 7.041805379276325648e-07 9.992004911101464551e-17 5.083952203771505233e-08
1.030000000000000000e+02 1.383547011850865964e-08 6.927838951105826736e-07 9.992004911101464551e-17 4.804649784736020158e-08
1.040000000000000000e+02 1.371358978771303885e-08 6.733924329299619770e-07 9.992004911101464551e-17 4.756115404100849230e-08
1.050000000000000000e+02 1.329935114629160450e-08 6.633944563908027683e-07 9.992004911101464551e-17 4.581240694404511691e-08
1.060000000000000000e+02 1.239930568628391332e-08 6.572769636765458760e-07 9.992004911101464551e-17 4.498719155629055151e-08
1.070000000000000000e+02 1.210892876217631275e-08 6.504952947545281981e-07 9.992004911101464551e-17 4.465225326215676301e-08
1.080000000000000000e+02 1.127581649875314493e-08 6.281539643486670867e-07 9.992004911101464551e-17 4.454629130829388444e-08
1.090000000000000000e+02 1.076164094691299955e-08 6.171701207592429838e-07 9.992004911101464551e-17 4.376855619609865279e-08
1.100000000000000000e+02 1.022228149035216491e-08 6.066585838414585728e-07 9.992004911101464551e-17 4.116848917706543041e-08
1.110000000000000000e+02 9.730195448868056644e-09 5.728571915399741704e-07 9.992004911101464551e-17 4.093135503321574360e-08
1.120000000000000000e+02 9.256475545119229582e-09 5.711868337063964880e-07 9.992004911101464551e-17 3.948048383936578891e-08
1.130000000000000000e+02 9.037555850274802102e-09 5.536568245529028368e-07 9.992004911101464551e-17 3.835145590271950037e-08
1.140000000000000000e+02 8.548812897563274049e-09 5.479076301029178048e-07 9.992004911101464551e-17 3.778750003766877944e-08
1.150000000000000000e+02 8.380701204834394008e-09 5.395530962786950071e-07 9.992004911101464551e-17 3.658447075147872653e-08
1.160000000000000000e+02 8.118303303510270997e-09 5.214358872099468024e-07 9.992004911101464551e-17 3.545311733592796710e-08
1.170000000000000000e+02 7.914867768991966045e-09 5.069494122423043172e-07 9.992004911101464551e-17 3.512056726604407373e-08
1.180000000000000000e+02 7.728336233293224982e-09 4.809683943548233150e-07 9.992004911101464551e-17 3.473645958572371802e-08
1.190000000000000000e+02 7.365464394730117595e-09 4.805160897520366321e-07 9.992004911101464551e-17 3.353095812441530036e-08
1.200000000000000000e+02 7.303006849565417320e-09 4.727876991183734944e-07 9.992004911101464551e-17 3.165342730264373988e-08
1.210000000000000000e+02 7.100283402864050066e-09 4.646447834250825809e-07 9.992004911101464551e-17 3.091342541134619183e-08
1.220000000000000000e+02 6.463232265833630845e-09 4.524445471989761097e-07 9.992004911101464551e-17 3.054494304469948860e-08
1.230000000000000000e+02 6.268321375714667242e-09 4.414415691301067900e-07 9.992004911101464551e-17 3.022144401844668255e-08
1.240000000000000000e+02 6.217586878789942287e-09 4.403782285374183781e-07 9.992004911101464551e-17 2.886242898788963088e-08
1.250000000000000000e+02 6.055350145860737992e-09 4.303589826492516111e-07 9.992004911101464551e-17 2.867957442758255529e-08
1.260000000000000000e+02 5.560665399891948055e-09 4.188381575486190000e-07 9.992004911101464551e-17 2.806970209226404666e-08
1.270000000000000000e+02 5.479815684179235325e-09 3.974446210845449241e-07 9.992004911101464551e-17 2.722999276917337805e-08
1.280000000000000000e+02 5.371396880869911976e-09 3.950840333967324248e-07 9.992004911101464551e-17 2.666035452892448838e-08
1.290000000000000000e+02 5.204184862543870571e-09 3.890713133322560065e-07 9.992004911101464551e-17 2.638667837734961110e-08
1.300000000000000000e+02 5.153387050666381682e-09 3.754767957727164920e-07 9.992004911101464551e-17 2.594512167401651240e-08
1.310000000000000000e+02 5.013267344862773279e-09 3.571600215264871192e-07 9.992004911101464551e-17 2.529105560094149612e-08
1.320000000000000000e+02 4.838205797018739629e-09 3.391100797710024684e-07 9.992004911101464551e-17 2.449701721973484837e-08
1.330000000000000000e+02 4.482628565329607461e-09 3.388213423793603915e-07 9.992004911101464551e-17 2.398777315497772720e-08
1.340000000000000000e+02 4.392955818185961988e-09 3.218537943907752474e-07 9.992004911101464551e-17 2.325870427015843045e-08
1.350000000000000000e+02 4.251870264937592079e-09 3.196725309997393513e-07 9.992004911101464551e-17 2.219159434287349494e-08
1.360000000000000000e+02 4.223855847475601782e-09 3.074022206080778252e-07 9.992004911101464551e-17 2.165823556060614878e-08
1.370000000000000000e+02 4.122987759555418541e-09 2.993775084226441201e-07 9.992004911101464551e-17 2.145011113868005485e-08
1.380000000000000000e+02 4.084391604587505099e-09 2.924569604694834661e-07 9.992004911101464551e-17 2.121033611963295212e-08
1.390000000000000000e+02 3.941162055712087342e-09 2.894386034334655550e-07 9.992004911101464551e-17 2.018989802205161741e-08
1.400000000000000000e+02 3.878785396381606548e-09 2.751920964104528409e-07 9.992004911101464551e-17 1.993015687661983512e-08
1.410000000000000000e+02 3.776274695020495216e-09 2.717799713469720283e-07 9.992004911101464551e-17 1.980365929078939229e-08
1.420000000000000000e+02 3.679979493773129715e-09 2.637774098826983496e-07 9.992004911101464551e-17 1.920492002991538379e-08
1.430000000000000000e+02 3.612848299768708167e-09 2.623218108657129722e-07 9.992004911101464551e-17 1.892418633810556987e-08
1.440000000000000000e+02 3.548693641648266721e-09 2.426892557500746297e-07 9.992004911101464551e-17 1.849754365358994952e-08
1.450000000000000000e+02 3.361247295048494492e-09 2.370002176274934267e-07 9.992004911101464551e-17 1.811735124279827740e-08
1.460000000000000000e+02 3.286671934441468440e-09 2.315510719623944137e-07 9.992004911101464551e-17 1.807139288045127830e-08
1.470000000000000000e+02 3.246807515075446392e-09 2.246493701811670936e-07 9.992004911101464551e-17 1.754149493222807366e-08
1.480000000000000000e+02 3.137374859158160125e-09 2.166623823756194281e-07 9.992004911101464551e-17 1.691957763362661540e-08
1.490000000000000000e+02 3.023654680642177698e-09 2.142709817157683679e-07 9.992004911101464551e-17 1.648231613961419053e-08
1.500000000000000000e+02 2.936165545177621849e-09 2.073357437733606605e-07 9.992004911101464551e-17 1.635200932266261906e-08
1.510000000000000000e+02 2.834644397086292897e-09 1.970234656656948361e-07 9.992004911101464551e-17 1.617339282668821296e-08
1.520000000000000000e+02 2.775822581631056601e-09 1.865315631500083392e-07 9.992004911101464551e-17 1.572602906637700632e-08
1.530000000000000000e+02 2.685953616940449797e-09 1.837717678435713763e-07 9.992004911101464551e-17 1.501730583020346405e-08
1.540000000000000000e+02 2.574982100391545097e-09 1.816911788300861136e-07 9.992004911101464551e-17 1.487342752472790848e-08
1.550000000000000000e+02 2.547913944218294717e-09 1.759684035909692862e-07 9.992004911101464551e-17 1.457879324595163960e-08
1.560000000000000000e+02 2.430836034951844100e-09 1.729120588921122843e-07 9.992004911101464551e-17 1.415729922051249769e-08
1.570000000000000000e+02 2.381976824075144970e-09 1.620480210983851992e-07 9.992004911101464551e-17 1.360002548577517109e-08
1.580000000000000000e+02 2.302125370902050015e-09 1.585613310402124615e-07 9.992004911101464551e-17 1.308296592275835698e-08
1.590000000000000000e+02 2.251527828621013023e-09 1.509602359837644486e-07 9.992004911101464551e-17 1.282955137717650104e-08
1.600000000000000000e+02 2.200116186422275761e-09 1.499452017469944104e-07 9.992004911101464551e-17 1.266208381603842467e-08
1.610000000000000000e+02 2.038530163212025740e-09 1.390924233442745941e-07 9.992004911101464551e-17 1.212665810586574968e-08
1.620000000000000000e+02 1.955070511952730596e-09 1.360491703113188178e-07 9.992004911101464551e-17 1.147285071866842578e-08
1.630000000000000000e+02 1.939497271410116101e-09 1.346600612896969931e-07 9.992004911101464551e-17 1.126078678928102528e-08
1.640000000000000000e+02 1.908292063073416355e-09 1.320685483640773042e-07 9.992004911101464551e-17 1.107298179911564312e-08
1.650000000000000000e+02 1.818834359985037335e-09 1.211157125746888772e-07 9.992004911101464551e-17 1.053609890965064435e-08
1.660000000000000000e+02 1.772321716602469110e-09 1.145765199546183041e-07 9.992004911101464551e-17 1.029531795892152686e-08
1.670000000000000000e+02 1.758216821303239654e-09 1.031882240145230706e-07 9.992004911101464551e-17 9.872541353161076011e-09
1.680000000000000000e+02 1.725192905860929717e-09 8.336376659012085583e-08 9.992004911101464551e-17 9.781593075630733568e-09
1.690000000000000000e+02 1.613347206574961063e-09 7.880631757703210909e-09 9.992004911101464551e-17 9.334576721408653126e-09
1.700000000000000000e+02 1.524738582043622838e-09 1.504905590393060229e-09 9.992004911101464551e-17 9.117236082316205963e-09
1.710000000000000000e+02 1.523140611610515486e-09 4.403410770465168750e-16 9.992004911101464551e-17 8.757512830383349697e-09
1.720000000000000000e+02 1.365402584392617093e-09 9.497647332802635646e-17 9.992004911101464551e-17 8.226682467231689544e-09
1.730000000000000000e+02 1.348256315573931492e-09 9.497647332802635646e-17 9.992004911101464551e-17 7.914829267128155379e-09
1.740000000000000000e+02 1.338623117383787076e-09 9.497647332802635646e-17 9.992004911101464551e-17 7.814930973976193510e-09
1.750000000000000000e+02 1.301635646288307337e-09 9.497647332802635646e-17 9.992004911101464551e-17 7.577616433035755906e-09
1.760000000000000000e+02 1.249866075158985289e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.873205528462440224e-09
1.770000000000000000e+02 1.177121602363948661e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.370821823917737040e-09
1.780000000000000000e+02 1.096619494447594319e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.308226772781160020e-09
1.790000000000000000e+02 1.078025103525377532e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.052811243050069742e-09
1.800000000000000000e+02 1.024609469195305835e-09 9.497647332802635646e-17 9.992004911101464551e-17 5.921775509405063840e-09
1.810000000000000000e+02 9.950285194282809360e-10 9.497647332802635646e-17 9.992004911101464551e-17 5.781129493873588244e-09
1.820000000000000000e+02 9.158129097976061731e-10 9.497647332802635646e-17 9.992004911101464551e-17 5.562555315060774806e-09
1.830000000000000000e+02 8.511785117512582290e-10 9.497647332802635646e-17 6.219147345704571688e-17 4.881882998674147170e-09
1.840000000000000000e+02 6.082106233258240815e-10 9.497647332802635646e-17 5.963309139245042433e-17 3.324342134060561691e-09
1.850000000000000000e+02 5.007764382431672932e-10 5.555812497700968618e-17 1.726824272647709484e-20 2.748023817609203852e-09

==> data/Asy-splvsnspl.txt <==
modes   nSPL   SPL
5   7.68862E-03   7.14969E-03
7   6.19259E-03   6.00794E-03
15   5.74360E-03   5.38231E-03
35   5.64244E-03   5.36274E-03
55   5.65684E-03   5.35981E-03
75   5.67651E-03   5.36213E-03
95   5.73009E-03   5.35989E-03
115   5.71033E-03   5.36030E-03
135   5.70971E-03   5.36141E-03
155   5.71300E-03   5.36079E-03


==> data/Asy-uerror-lin.txt <==
modes   uerror
40   1.02617E-04
60   2.20939E-05
80   1.25607E-05
100   3.29053E-06
120   1.69270E-06
140   4.86419E-06
160   7.31196E-07
180   2.42757E-06

==> data/Asy-uerror-nonlin.txt <==
modes   uerror
5   4.34213E-02
10   7.18584E-03
15   1.25592E-03
20   4.39471E-04
30   1.88016E-04
40   9.09476E-05
60   1.83942E-05
80   7.23984E-06
100   3.27053E-06
120   1.55014E-06
140   6.72756E-07
160   2.77807E-07
170   1.38168E-07
179   1.92000E-09


==> data/Asy2912_ECSW_UDerrors.txt <==
modes   UError   DError
5   3.05808118E-02   1.18481036E-01
10   9.28921371E-03   4.11071727E-02
15   6.05653968E-02   6.61952855E-02
25   5.48177901E-02   3.89617972E-02
45   4.26339017E-02   5.32357684E-02
65   1.35341851E-02   2.35064628E-02
85   8.47575836E-03   2.22109366E-02
105   8.01928596E-03   1.25547431E-02
125   2.14158393E-03   1.50888720E-02
145   3.43682953E-03   8.94655194E-03
165   3.22163836E-03   4.20060067E-03

==> data/Asy8979_ECSW_UDerrors.txt <==
modes   UError   DError
2   2.04560712e-01   2.96987069e-02
5   2.68008971E-03   1.01392059E-02
10   1.02683016E-03   4.92785342E-03
15   1.22441591E-03   5.00449103E-03
25   9.87815632E-04   4.50695100E-03
45   1.30050954E-03   4.86352961E-03
65   1.34803714E-03   4.69350576E-03
85   1.25117331E-03   4.70765881E-03
105   1.40008660E-03   4.92593344E-03
125   1.38698724E-03   4.96657893E-03
145   1.44995725E-03   5.15442596E-03
165   3.95397135E-03   2.02402332E-03


==> data/Asy8979_FU_ECSW_K15.txt <==
u8979mor   f8979mor   label
0.00000000E+00   0.00000000E+00   a
1.50000000E-02   6.60991181E-01   a
3.00000000E-02   1.31360124E+00   a
4.50000000E-02   1.95074505E+00   a
6.00000000E-02   2.56912210E+00   a
7.50000000E-02   3.00223592E+00   a
9.00000000E-02   3.14967839E+00   a
1.05000000E-01   3.22705713E+00   a
1.20000000E-01   3.28783031E+00   a
1.35000000E-01   3.34018740E+00   a
1.50000000E-01   3.38658298E+00   a
1.65000000E-01   3.42835540E+00   a
1.80000000E-01   3.46678293E+00   a
1.95000000E-01   3.50222047E+00   a
2.10000000E-01   3.53448422E+00   a
2.25000000E-01   3.56366378E+00   a
2.40000000E-01   3.59013930E+00   a
2.55000000E-01   3.61459941E+00   a
2.70000000E-01   3.63721938E+00   a
2.85000000E-01   3.65819748E+00   a
3.00000000E-01   3.67788036E+00   a
3.15000000E-01   3.69640927E+00   a
3.30000000E-01   3.71395053E+00   a
3.45000000E-01   3.73053396E+00   a
3.60000000E-01   3.74628302E+00   a
3.75000000E-01   3.76129871E+00   a
3.90000000E-01   3.77565681E+00   a
4.05000000E-01   3.78945192E+00   a
4.20000000E-01   3.80275797E+00   a
4.35000000E-01   3.81560832E+00   a
4.50000000E-01   3.82803404E+00   a
4.65000000E-01   3.84009020E+00   a
4.80000000E-01   3.85182329E+00   a
4.95000000E-01   3.86325406E+00   a
5.10000000E-01   3.87440486E+00   a
5.25000000E-01   3.88529915E+00   a
5.40000000E-01   3.89595245E+00   a
5.55000000E-01   3.90637675E+00   a
5.70000000E-01   3.91657962E+00   a
5.85000000E-01   3.92656484E+00   a
6.00000000E-01   3.93635933E+00   a
6.15000000E-01   3.94597405E+00   a
6.30000000E-01   3.95540898E+00   a
6.45000000E-01   3.96467947E+00   a
6.60000000E-01   3.97379902E+00   a
6.75000000E-01   3.98277861E+00   a
6.90000000E-01   3.99161717E+00   a
7.05000000E-01   4.00032024E+00   a
7.20000000E-01   4.00889500E+00   a
7.35000000E-01   4.01734988E+00   a
7.50000000E-01   4.02568913E+00   a
7.65000000E-01   4.03390520E+00   a
7.80000000E-01   4.04200975E+00   a
7.95000000E-01   4.04998220E+00   a
8.10000000E-01   4.05782036E+00   a
8.25000000E-01   4.06554677E+00   a
8.40000000E-01   4.07316276E+00   a
8.55000000E-01   4.08067210E+00   a
8.70000000E-01   4.08807347E+00   a
8.85000000E-01   4.09536799E+00   a
9.00000000E-01   4.10255461E+00   a
9.15000000E-01   4.10963166E+00   a
9.30000000E-01   4.11659688E+00   a
9.45000000E-01   4.12345637E+00   a
9.60000000E-01   4.13020748E+00   a
9.75000000E-01   4.13685347E+00   a
9.90000000E-01   4.14339507E+00   a
1.00500000E+00   4.14983655E+00   a
1.02000000E+00   4.15618117E+00   a
1.03500000E+00   4.16243172E+00   a
1.05000000E+00   4.16859046E+00   a
1.06500000E+00   4.17466174E+00   a
1.08000000E+00   4.18065189E+00   a
1.09500000E+00   4.18655923E+00   a
1.11000000E+00   4.19239106E+00   a
1.12500000E+00   4.19814691E+00   a
1.14000000E+00   4.20382599E+00   a
1.15500000E+00   4.20943039E+00   a
1.17000000E+00   4.21496235E+00   a
1.18500000E+00   4.22042319E+00   a
1.20000000E+00   4.22581524E+00   a
1.21500000E+00   4.23113754E+00   a
1.23000000E+00   4.23639027E+00   a
1.24500000E+00   4.24157375E+00   a
1.26000000E+00   4.24668708E+00   a
1.27500000E+00   4.25173046E+00   a
1.29000000E+00   4.25669506E+00   a
1.30500000E+00   4.26158389E+00   a
1.32000000E+00   4.26639417E+00   a
1.33500000E+00   4.27112498E+00   a
1.35000000E+00   4.27577655E+00   a
1.36500000E+00   4.28034496E+00   a
1.38000000E+00   4.28482778E+00   a
1.39500000E+00   4.28921946E+00   a
1.41000000E+00   4.29351539E+00   a
1.42500000E+00   4.29771111E+00   a
1.44000000E+00   4.30180195E+00   a
1.45500000E+00   4.30578134E+00   a
1.47000000E+00   4.30964251E+00   a
1.48500000E+00   4.31337764E+00   a
1.50000000E+00   4.31697816E+00   a
1.51500000E+00   4.32043288E+00   a
1.53000000E+00   4.32373066E+00   a
1.54500000E+00   4.32685877E+00   a
1.56000000E+00   4.32980074E+00   a
1.57500000E+00   4.33253965E+00   a
1.59000000E+00   4.33505482E+00   a
1.60500000E+00   4.33732302E+00   a
1.62000000E+00   4.33932226E+00   a
1.63500000E+00   4.34102867E+00   a
1.65000000E+00   4.34241661E+00   a
1.66500000E+00   4.34346046E+00   a
1.68000000E+00   4.34414159E+00   a
1.69500000E+00   4.34442771E+00   a
1.71000000E+00   4.34429000E+00   a
1.72500000E+00   4.34369442E+00   a
1.74000000E+00   4.34259958E+00   a
1.75500000E+00   4.34096189E+00   a
1.77000000E+00   4.33873259E+00   a
1.78500000E+00   4.33585138E+00   a
1.80000000E+00   4.33227182E+00   a
1.81500000E+00   4.32795128E+00   a
1.83000000E+00   4.32283572E+00   a
1.84500000E+00   4.31686026E+00   a
1.86000000E+00   4.30997317E+00   a
1.87500000E+00   4.30207729E+00   a
1.89000000E+00   4.29307305E+00   a
1.90500000E+00   4.28283733E+00   a
1.92000000E+00   4.27118295E+00   a
1.93500000E+00   4.25788362E+00   a
1.95000000E+00   4.24265724E+00   a
1.96500000E+00   4.22515878E+00   a
1.98000000E+00   4.20497140E+00   a
1.99500000E+00   4.18168573E+00   a
2.01000000E+00   4.15480526E+00   a
2.02500000E+00   4.12373277E+00   a
2.04000000E+00   4.08758709E+00   a
2.05500000E+00   4.04503851E+00   a
2.07000000E+00   3.99406032E+00   a
2.08500000E+00   3.93171247E+00   a
2.10000000E+00   3.85447923E+00   a
2.11500000E+00   3.75992720E+00   a
2.13000000E+00   3.64903024E+00   a
2.14500000E+00   3.52571012E+00   a
2.16000000E+00   3.39417700E+00   a
2.17500000E+00   3.25787430E+00   a
2.19000000E+00   3.11946814E+00   a
2.20500000E+00   2.98103945E+00   a
2.22000000E+00   2.84418648E+00   a
2.23500000E+00   2.71010442E+00   a
2.25000000E+00   2.57970343E+00   a
2.26500000E+00   2.45359566E+00   a
2.28000000E+00   2.33220778E+00   a
2.29500000E+00   2.21578547E+00   a
2.31000000E+00   2.10449689E+00   a
2.32500000E+00   1.99835436E+00   a
2.34000000E+00   1.89735089E+00   a
2.35500000E+00   1.80139331E+00   a
2.37000000E+00   1.71035165E+00   a
2.38500000E+00   1.62405379E+00   a
2.40000000E+00   1.54230097E+00   a
2.41500000E+00   1.46488855E+00   a
2.43000000E+00   1.39160165E+00   a
2.44500000E+00   1.32222313E+00   a
2.46000000E+00   1.25654684E+00   a
2.47500000E+00   1.19437243E+00   a
2.49000000E+00   1.13550926E+00   a
2.50500000E+00   1.07978547E+00   a
2.52000000E+00   1.02703153E+00   a
2.53500000E+00   9.77081603E-01   a
2.55000000E+00   9.29767629E-01   a
2.56500000E+00   8.84934180E-01   a
2.58000000E+00   8.42437857E-01   a
2.59500000E+00   8.02144573E-01   a
2.61000000E+00   7.63925813E-01   a
2.62500000E+00   7.27646286E-01   a
2.64000000E+00   6.93172886E-01   a
2.65500000E+00   6.60388635E-01   a
2.67000000E+00   6.29187765E-01   a
2.68500000E+00   5.99486043E-01   a
2.70000000E+00   5.71210666E-01   a
2.71500000E+00   5.44316086E-01   a
2.73000000E+00   5.18775756E-01   a
2.74500000E+00   4.94561176E-01   a
2.76000000E+00   4.71642517E-01   a
2.77500000E+00   4.49984022E-01   a
2.79000000E+00   4.29537241E-01   a
2.80500000E+00   4.10258214E-01   a
2.82000000E+00   3.92103284E-01   a
2.83500000E+00   3.75015813E-01   a
2.85000000E+00   3.58943527E-01   a
2.86500000E+00   3.43828623E-01   a
2.88000000E+00   3.29616581E-01   a
2.89500000E+00   3.16251710E-01   a
2.91000000E+00   3.03678200E-01   a
2.92500000E+00   2.91840814E-01   a
2.94000000E+00   2.80690806E-01   a
2.95500000E+00   2.70184542E-01   a
2.97000000E+00   2.60283997E-01   a
2.98500000E+00   2.50940363E-01   a
3.00000000E+00   2.42122685E-01   a

==> data/Asy8979_FU_ECSW_K165.txt <==
u8979mor   f8979mor   label
0.00000000E+00   0.00000000E+00   b
1.50000000E-02   6.53399070E-01   b
3.00000000E-02   1.30659836E+00   b
4.50000000E-02   1.95003497E+00   b
6.00000000E-02   2.56772102E+00   b
7.50000000E-02   3.00452907E+00   b
9.00000000E-02   3.14955910E+00   b
1.05000000E-01   3.22940166E+00   b
1.20000000E-01   3.29006451E+00   b
1.35000000E-01   3.34149989E+00   b
1.50000000E-01   3.38695929E+00   b
1.65000000E-01   3.42822042E+00   b
1.80000000E-01   3.46644417E+00   b
1.95000000E-01   3.50194848E+00   b
2.10000000E-01   3.53461657E+00   b
2.25000000E-01   3.56388881E+00   b
2.40000000E-01   3.59039617E+00   b
2.55000000E-01   3.61456875E+00   b
2.70000000E-01   3.63706175E+00   b
2.85000000E-01   3.65793954E+00   b
3.00000000E-01   3.67747229E+00   b
3.15000000E-01   3.69593437E+00   b
3.30000000E-01   3.71339591E+00   b
3.45000000E-01   3.72996474E+00   b
3.60000000E-01   3.74573063E+00   b
3.75000000E-01   3.76076920E+00   b
3.90000000E-01   3.77514949E+00   b
4.05000000E-01   3.78894013E+00   b
4.20000000E-01   3.80222693E+00   b
4.35000000E-01   3.81507649E+00   b
4.50000000E-01   3.82750945E+00   b
4.65000000E-01   3.83954184E+00   b
4.80000000E-01   3.85123020E+00   b
4.95000000E-01   3.86261126E+00   b
5.10000000E-01   3.87371367E+00   b
5.25000000E-01   3.88457031E+00   b
5.40000000E-01   3.89517543E+00   b
5.55000000E-01   3.90554882E+00   b
5.70000000E-01   3.91568729E+00   b
5.85000000E-01   3.92563248E+00   b
6.00000000E-01   3.93538967E+00   b
6.15000000E-01   3.94496495E+00   b
6.30000000E-01   3.95435082E+00   b
6.45000000E-01   3.96357519E+00   b
6.60000000E-01   3.97265253E+00   b
6.75000000E-01   3.98158409E+00   b
6.90000000E-01   3.99036934E+00   b
7.05000000E-01   3.99902190E+00   b
7.20000000E-01   4.00754555E+00   b
7.35000000E-01   4.01594576E+00   b
7.50000000E-01   4.02421378E+00   b
7.65000000E-01   4.03236242E+00   b
7.80000000E-01   4.04039955E+00   b
7.95000000E-01   4.04832567E+00   b
8.10000000E-01   4.05613489E+00   b
8.25000000E-01   4.06381966E+00   b
8.40000000E-01   4.07139301E+00   b
8.55000000E-01   4.07886307E+00   b
8.70000000E-01   4.08622702E+00   b
8.85000000E-01   4.09348068E+00   b
9.00000000E-01   4.10062390E+00   b
9.15000000E-01   4.10765351E+00   b
9.30000000E-01   4.11457660E+00   b
9.45000000E-01   4.12139460E+00   b
9.60000000E-01   4.12810824E+00   b
9.75000000E-01   4.13471798E+00   b
9.90000000E-01   4.14122778E+00   b
1.00500000E+00   4.14763541E+00   b
1.02000000E+00   4.15394805E+00   b
1.03500000E+00   4.16016592E+00   b
1.05000000E+00   4.16629234E+00   b
1.06500000E+00   4.17233456E+00   b
1.08000000E+00   4.17829518E+00   b
1.09500000E+00   4.18417284E+00   b
1.11000000E+00   4.18997147E+00   b
1.12500000E+00   4.19570065E+00   b
1.14000000E+00   4.20135671E+00   b
1.15500000E+00   4.20694291E+00   b
1.17000000E+00   4.21246446E+00   b
1.18500000E+00   4.21792003E+00   b
1.20000000E+00   4.22330962E+00   b
1.21500000E+00   4.22863381E+00   b
1.23000000E+00   4.23389414E+00   b
1.24500000E+00   4.23908474E+00   b
1.26000000E+00   4.24420740E+00   b
1.27500000E+00   4.24926165E+00   b
1.29000000E+00   4.25424646E+00   b
1.30500000E+00   4.25916224E+00   b
1.32000000E+00   4.26400693E+00   b
1.33500000E+00   4.26877874E+00   b
1.35000000E+00   4.27347408E+00   b
1.36500000E+00   4.27809034E+00   b
1.38000000E+00   4.28262296E+00   b
1.39500000E+00   4.28706862E+00   b
1.41000000E+00   4.29142209E+00   b
1.42500000E+00   4.29567943E+00   b
1.44000000E+00   4.29983815E+00   b
1.45500000E+00   4.30389217E+00   b
1.47000000E+00   4.30783434E+00   b
1.48500000E+00   4.31165878E+00   b
1.50000000E+00   4.31535649E+00   b
1.51500000E+00   4.31891759E+00   b
1.53000000E+00   4.32233080E+00   b
1.54500000E+00   4.32558467E+00   b
1.56000000E+00   4.32866583E+00   b
1.57500000E+00   4.33155311E+00   b
1.59000000E+00   4.33423019E+00   b
1.60500000E+00   4.33667639E+00   b
1.62000000E+00   4.33886649E+00   b
1.63500000E+00   4.34078093E+00   b
1.65000000E+00   4.34239911E+00   b
1.66500000E+00   4.34369492E+00   b
1.68000000E+00   4.34464003E+00   b
1.69500000E+00   4.34520742E+00   b
1.71000000E+00   4.34536228E+00   b
1.72500000E+00   4.34506980E+00   b
1.74000000E+00   4.34429205E+00   b
1.75500000E+00   4.34298828E+00   b
1.77000000E+00   4.34111700E+00   b
1.78500000E+00   4.33863469E+00   b
1.80000000E+00   4.33549112E+00   b
1.81500000E+00   4.33164444E+00   b
1.83000000E+00   4.32704307E+00   b
1.84500000E+00   4.32161604E+00   b
1.86000000E+00   4.31529994E+00   b
1.87500000E+00   4.30800620E+00   b
1.89000000E+00   4.29962797E+00   b
1.90500000E+00   4.29004536E+00   b
1.92000000E+00   4.27910602E+00   b
1.93500000E+00   4.26662541E+00   b
1.95000000E+00   4.25237495E+00   b
1.96500000E+00   4.23609140E+00   b
1.98000000E+00   4.21742578E+00   b
1.99500000E+00   4.19596094E+00   b
2.01000000E+00   4.17121880E+00   b
2.02500000E+00   4.14254042E+00   b
2.04000000E+00   4.10912078E+00   b
2.05500000E+00   4.06986135E+00   b
2.07000000E+00   4.02330214E+00   b
2.08500000E+00   3.96727579E+00   b
2.10000000E+00   3.89883384E+00   b
2.11500000E+00   3.81445874E+00   b
2.13000000E+00   3.71236556E+00   b
2.14500000E+00   3.59526321E+00   b
2.16000000E+00   3.46785324E+00   b
2.17500000E+00   3.33403579E+00   b
2.19000000E+00   3.19678001E+00   b
2.20500000E+00   3.05841262E+00   b
2.22000000E+00   2.92073108E+00   b
2.23500000E+00   2.78511124E+00   b
2.25000000E+00   2.65261043E+00   b
2.26500000E+00   2.52401206E+00   b
2.28000000E+00   2.39985916E+00   b
2.29500000E+00   2.28054746E+00   b
2.31000000E+00   2.16632584E+00   b
2.32500000E+00   2.05730261E+00   b
2.34000000E+00   1.95345843E+00   b
2.35500000E+00   1.85474343E+00   b
2.37000000E+00   1.76101722E+00   b
2.38500000E+00   1.67213400E+00   b
2.40000000E+00   1.58789754E+00   b
2.41500000E+00   1.50812184E+00   b
2.43000000E+00   1.43260343E+00   b
2.44500000E+00   1.36112607E+00   b
2.46000000E+00   1.29347783E+00   b
2.47500000E+00   1.22945675E+00   b
2.49000000E+00   1.16885089E+00   b
2.50500000E+00   1.11147100E+00   b
2.52000000E+00   1.05713343E+00   b
2.53500000E+00   1.00566066E+00   b
2.55000000E+00   9.56883794E-01   b
2.56500000E+00   9.10647312E-01   b
2.58000000E+00   8.66807303E-01   b
2.59500000E+00   8.25228874E-01   b
2.61000000E+00   7.85779434E-01   b
2.62500000E+00   7.48333550E-01   b
2.64000000E+00   7.12775604E-01   b
2.65500000E+00   6.78997121E-01   b
2.67000000E+00   6.46898171E-01   b
2.68500000E+00   6.16386219E-01   b
2.70000000E+00   5.87371053E-01   b
2.71500000E+00   5.59764449E-01   b
2.73000000E+00   5.33475231E-01   b
2.74500000E+00   5.08421272E-01   b
2.76000000E+00   4.84528528E-01   b
2.77500000E+00   4.61729177E-01   b
2.79000000E+00   4.39924615E-01   b
2.80500000E+00   4.18955254E-01   b
2.82000000E+00   3.98772452E-01   b
2.83500000E+00   3.79680711E-01   b
2.85000000E+00   3.61872518E-01   b
2.86500000E+00   3.45270319E-01   b
2.88000000E+00   3.29741099E-01   b
2.89500000E+00   3.15206812E-01   b

==> data/Asy_8979_CPU_Time.txt <==
modes  Tstep  Tsolve
5  3.06647655E-01  5.37823875E-02
10  3.19900962E-01  5.54933565E-02
15  3.26600888E-01  5.92311032E-02
25  3.53723506E-01  6.13076525E-02
45  3.77535707E-01  6.10822729E-02
65  4.27808302E-01  7.27352549E-02
85  4.99682772E-01  7.53644123E-02
105  5.28727285E-01  7.71103577E-02
125  5.78137052E-01  8.67757825E-02
145  6.39722676E-01  1.01521295E-01
165  6.79949422E-01  1.08135358E-01

==> data/Error_2240_Tau.txt <==
Tau   U   D   T
1.000000000000000000E-03   3.524834305736290000E-03   1.079458092762560000E-03   1.280703919735140000E-04
1.000000000000000000E-04   9.102998491567910000E-05   1.291280361345240000E-04   6.511649841541190000E-05
1.000000000000000000E-05   1.731399146460600000E-04   2.540294599288730000E-05   1.157563862018430000E-05
1.000000000000000000E-06   3.447596235210830000E-05   3.128600178660130000E-06   5.922521404006380000E-07
1.000000000000000000E-07   8.631115038521840000E-07   2.538642054119890000E-07   8.613112682127480000E-08
5.000000000000000000E-08   3.839542319526750000E-07   6.876493886174060000E-08   6.087515688278920000E-08

==> data/Error_2240_UDT.txt <==
modes   U   D   T
15   1.135078553008610000E-03   4.779709748685670000E-05   4.158324049869080000E-05
20   1.154952145233960000E-04   7.818651061599730000E-06   1.420500938680720000E-05
30   5.975708930526660000E-06   9.340986751796830000E-07   6.327036057036180000E-07
40   3.085668378591830000E-06   4.324634840425400000E-07   1.125929222156110000E-07
50   1.056187441583580000E-06   2.291291715927840000E-07   7.432916396817280000E-08
60   8.826042271083450000E-07   2.429142178822980000E-07   7.138134102901620000E-08
70   8.692573794245690000E-07   2.457843161461770000E-07   8.587170718444300000E-08
80   9.038977684297100000E-07   2.361558003107940000E-07   8.959808224090060000E-08
90   8.631115038521840000E-07   2.538642054119890000E-07   8.613112682127480000E-08

==> data/FU10730HCN50.txt <==
u10730N50  f10730N50
0.000000000000000000e+00  0.000000000E+00
1.000000000000000021e-02  6.103170058E-01
2.000000000000000042e-02  1.204391591E+00
2.999999999999999889e-02  1.576730674E+00
4.000000000000000083e-02  1.658717964E+00
5.000000000000000278e-02  1.718375564E+00
6.000000000000000472e-02  1.770623504E+00
7.000000000000000666e-02  1.818271913E+00
8.000000000000000167e-02  1.862607510E+00
8.999999999999999667e-02  1.904156802E+00
9.999999999999999167e-02  1.943380040E+00
1.099999999999999867e-01  1.980657416E+00
1.199999999999999817e-01  2.016016486E+00
1.299999999999999767e-01  2.049354341E+00
1.399999999999999856e-01  2.080803180E+00
1.499999999999999944e-01  2.110504678E+00
1.600000000000000033e-01  2.138644617E+00
1.700000000000000122e-01  2.165292292E+00
1.800000000000000211e-01  2.190491931E+00
1.900000000000000300e-01  2.214324636E+00
2.000000000000000389e-01  2.236728526E+00
2.100000000000000477e-01  2.257724888E+00
2.200000000000000566e-01  2.277206719E+00
2.300000000000000655e-01  2.295087643E+00
2.400000000000000744e-01  2.311227792E+00
2.500000000000000555e-01  2.325392776E+00
2.600000000000000644e-01  2.337370031E+00
2.700000000000000733e-01  2.346775212E+00
2.800000000000000822e-01  2.353291017E+00
2.900000000000000910e-01  2.356497207E+00
3.000000000000000999e-01  2.356056358E+00
3.100000000000001088e-01  2.351729697E+00
3.200000000000001177e-01  2.343381672E+00
3.300000000000001266e-01  2.331077256E+00
3.400000000000001354e-01  2.314729643E+00
3.500000000000001443e-01  2.294579685E+00
3.600000000000001532e-01  2.270861918E+00
3.700000000000001621e-01  2.243711930E+00
3.800000000000001710e-01  2.213388894E+00
3.900000000000001799e-01  2.180179122E+00
4.000000000000001887e-01  2.144322521E+00
4.100000000000001976e-01  2.106150065E+00
4.200000000000002065e-01  2.065898549E+00
4.300000000000002154e-01  2.023871286E+00
4.400000000000002243e-01  1.980358517E+00
4.500000000000002331e-01  1.935613999E+00
4.600000000000002420e-01  1.889914250E+00
4.700000000000002509e-01  1.843528278E+00
4.800000000000002598e-01  1.796687799E+00
4.900000000000002687e-01  1.749613195E+00
5.000000000000002220e-01  1.702467555E+00
5.100000000000002309e-01  1.655393564E+00
5.200000000000002398e-01  1.608547672E+00
5.300000000000002487e-01  1.562079615E+00
5.400000000000002576e-01  1.516125255E+00
5.500000000000002665e-01  1.470781664E+00
5.600000000000002753e-01  1.426157326E+00
5.700000000000002842e-01  1.382324639E+00
5.800000000000002931e-01  1.339341012E+00
5.900000000000003020e-01  1.297269508E+00
6.000000000000003109e-01  1.256158097E+00
6.100000000000003197e-01  1.216050883E+00
6.200000000000003286e-01  1.176976022E+00
6.300000000000003375e-01  1.138941245E+00
6.400000000000003464e-01  1.101954801E+00
6.500000000000003553e-01  1.066027424E+00
6.600000000000003642e-01  1.031155031E+00
6.700000000000003730e-01  9.973378422E-01
6.800000000000003819e-01  9.645609651E-01
6.900000000000003908e-01  9.328177000E-01
7.000000000000003997e-01  9.020923939E-01
7.100000000000004086e-01  8.723666541E-01
7.200000000000004174e-01  8.436228743E-01
7.300000000000004263e-01  8.158384283E-01
7.400000000000004352e-01  7.889901819E-01
7.500000000000004441e-01  7.630560664E-01
7.600000000000004530e-01  7.380122068E-01
7.700000000000004619e-01  7.138344742E-01
7.800000000000004707e-01  6.904968077E-01
7.900000000000004796e-01  6.679733443E-01
8.000000000000004885e-01  6.462396843E-01
8.100000000000004974e-01  6.252706101E-01
8.200000000000005063e-01  6.050410338E-01
8.300000000000005151e-01  5.855251806E-01
8.400000000000005240e-01  5.666984113E-01
8.500000000000005329e-01  5.485363202E-01
8.600000000000005418e-01  5.310150098E-01
8.700000000000005507e-01  5.141111594E-01
8.800000000000005596e-01  4.978019731E-01
8.900000000000005684e-01  4.820656435E-01
9.000000000000005773e-01  4.668814416E-01
9.100000000000005862e-01  4.522289582E-01
9.200000000000005951e-01  4.380887420E-01
9.300000000000006040e-01  4.244416677E-01
9.400000000000006128e-01  4.112690021E-01
9.500000000000006217e-01  3.985525939E-01
9.600000000000006306e-01  3.862753920E-01
9.700000000000006395e-01  3.744205661E-01
9.800000000000006484e-01  3.629718999E-01
9.900000000000006573e-01  3.519138071E-01
1.000000000000000666e+00  3.412308975E-01
1.010000000000000675e+00  3.309087978E-01
1.020000000000000684e+00  3.209335748E-01
1.030000000000000693e+00  3.112919770E-01
1.040000000000000702e+00  3.019713546E-01
1.050000000000000711e+00  2.929594692E-01
1.060000000000000719e+00  2.842446261E-01
1.070000000000000728e+00  2.758155775E-01
1.080000000000000737e+00  2.676616468E-01
1.090000000000000746e+00  2.597725269E-01
1.100000000000000755e+00  2.521381641E-01
1.110000000000000764e+00  2.447491836E-01
1.120000000000000773e+00  2.375963798E-01
1.130000000000000782e+00  2.306710773E-01
1.140000000000000790e+00  2.239648610E-01
1.150000000000000799e+00  2.174696987E-01
1.160000000000000808e+00  2.111778889E-01
1.170000000000000817e+00  2.050820825E-01
1.180000000000000826e+00  1.991753270E-01
1.190000000000000835e+00  1.934510293E-01
1.200000000000000844e+00  1.879029260E-01
1.210000000000000853e+00  1.825250331E-01
1.220000000000000862e+00  1.773116535E-01
1.230000000000000870e+00  1.722573362E-01
1.240000000000000879e+00  1.673569971E-01
1.250000000000000888e+00  1.626057511E-01
1.260000000000000897e+00  1.579989119E-01
1.270000000000000906e+00  1.535319875E-01
1.280000000000000915e+00  1.492006403E-01
1.290000000000000924e+00  1.450007178E-01
1.300000000000000933e+00  1.409283256E-01
1.310000000000000941e+00  1.369795951E-01
1.320000000000000950e+00  1.331508495E-01
1.330000000000000959e+00  1.294385388E-01
1.340000000000000968e+00  1.258391883E-01
1.350000000000000977e+00  1.223493955E-01
1.360000000000000986e+00  1.189660476E-01
1.370000000000000995e+00  1.156859889E-01
1.380000000000001004e+00  1.125061352E-01
1.390000000000001013e+00  1.094233799E-01
1.400000000000001021e+00  1.064341640E-01
1.410000000000001030e+00  1.035353566E-01
1.420000000000001039e+00  1.007245445E-01
1.430000000000001048e+00  9.799924055E-02
1.440000000000001057e+00  9.535681899E-02

==> data/FU10730HCP50.txt <==
u10730P50  f10730P50
0.000000000000000000e+00  0.000000000E+00
1.000000000000000021e-02  1.564546972E+00
2.000000000000000042e-02  1.674960944E+00
2.999999999999999889e-02  1.745819945E+00
4.000000000000000083e-02  1.807033962E+00
5.000000000000000278e-02  1.862237901E+00
6.000000000000000472e-02  1.913072524E+00
7.000000000000000666e-02  1.960415603E+00
8.000000000000000167e-02  2.004852751E+00
8.999999999999999667e-02  2.046825265E+00
9.999999999999999167e-02  2.086682815E+00
1.099999999999999867e-01  2.124534784E+00
1.199999999999999817e-01  2.160265216E+00
1.299999999999999767e-01  2.193997859E+00
1.399999999999999856e-01  2.225922011E+00
1.499999999999999944e-01  2.256231763E+00
1.600000000000000033e-01  2.284967266E+00
1.700000000000000122e-01  2.312248307E+00
1.800000000000000211e-01  2.338060170E+00
1.900000000000000300e-01  2.362422452E+00
2.000000000000000389e-01  2.385271857E+00
2.100000000000000477e-01  2.406557887E+00
2.200000000000000566e-01  2.426115796E+00
2.300000000000000655e-01  2.443819628E+00
2.400000000000000744e-01  2.459364200E+00
2.500000000000000555e-01  2.472510170E+00
2.600000000000000644e-01  2.482811632E+00
2.700000000000000733e-01  2.489914658E+00
2.800000000000000822e-01  2.493412829E+00
2.900000000000000910e-01  2.492995075E+00
3.000000000000000999e-01  2.488579143E+00
3.100000000000001088e-01  2.480069974E+00
3.200000000000001177e-01  2.467485361E+00
3.300000000000001266e-01  2.451127204E+00
3.400000000000001354e-01  2.431193728E+00
3.500000000000001443e-01  2.407780918E+00
3.600000000000001532e-01  2.381231053E+00
3.700000000000001621e-01  2.351724807E+00
3.800000000000001710e-01  2.319520604E+00
3.900000000000001799e-01  2.284836879E+00
4.000000000000001887e-01  2.247906430E+00
4.100000000000001976e-01  2.208994426E+00
4.200000000000002065e-01  2.168302640E+00
4.300000000000002154e-01  2.126095296E+00
4.400000000000002243e-01  2.082632401E+00
4.500000000000002331e-01  2.038140065E+00
4.600000000000002420e-01  1.992831830E+00
4.700000000000002509e-01  1.946867917E+00
4.800000000000002598e-01  1.900379785E+00
4.900000000000002687e-01  1.853565797E+00
5.000000000000002220e-01  1.806597805E+00
5.100000000000002309e-01  1.759612390E+00
5.200000000000002398e-01  1.712763535E+00
5.300000000000002487e-01  1.666162403E+00
5.400000000000002576e-01  1.619910732E+00
5.500000000000002665e-01  1.574116327E+00
5.600000000000002753e-01  1.528884902E+00
5.700000000000002842e-01  1.484292064E+00
5.800000000000002931e-01  1.440393440E+00
5.900000000000003020e-01  1.397247040E+00
6.000000000000003109e-01  1.354890501E+00
6.100000000000003197e-01  1.313377690E+00
6.200000000000003286e-01  1.272732243E+00
6.300000000000003375e-01  1.232992013E+00
6.400000000000003464e-01  1.194174637E+00
6.500000000000003553e-01  1.156297338E+00
6.600000000000003642e-01  1.119367435E+00
6.700000000000003730e-01  1.083397641E+00
6.800000000000003819e-01  1.048390913E+00
6.900000000000003908e-01  1.014343616E+00
7.000000000000003997e-01  9.812505952E-01
7.100000000000004086e-01  9.491088015E-01
7.200000000000004174e-01  9.179062586E-01
7.300000000000004263e-01  8.876325295E-01
7.400000000000004352e-01  8.582748504E-01
7.500000000000004441e-01  8.298162741E-01
7.600000000000004530e-01  8.022393527E-01
7.700000000000004619e-01  7.755262727E-01
7.800000000000004707e-01  7.496569524E-01
7.900000000000004796e-01  7.246099699E-01
8.000000000000004885e-01  7.003667674E-01
8.100000000000004974e-01  6.769061547E-01
8.200000000000005063e-01  6.542068570E-01
8.300000000000005151e-01  6.322480940E-01
8.400000000000005240e-01  6.110084589E-01
8.500000000000005329e-01  5.904661168E-01
8.600000000000005418e-01  5.705990372E-01
8.700000000000005507e-01  5.513857020E-01
8.800000000000005596e-01  5.328060868E-01
8.900000000000005684e-01  5.148403648E-01
9.000000000000005773e-01  4.974690031E-01
9.100000000000005862e-01  4.806727798E-01
9.200000000000005951e-01  4.644328632E-01
9.300000000000006040e-01  4.487306090E-01
9.400000000000006128e-01  4.335476103E-01
9.500000000000006217e-01  4.188656022E-01
9.600000000000006306e-01  4.046674539E-01
9.700000000000006395e-01  3.909363810E-01
9.800000000000006484e-01  3.776558757E-01
9.900000000000006573e-01  3.648101157E-01
1.000000000000000666e+00  3.523838165E-01
1.010000000000000675e+00  3.403636963E-01
1.020000000000000684e+00  3.287359438E-01
1.030000000000000693e+00  3.174868866E-01
1.040000000000000702e+00  3.066034071E-01
1.050000000000000711e+00  2.960735863E-01
1.060000000000000719e+00  2.858858312E-01
1.070000000000000728e+00  2.760278126E-01
1.080000000000000737e+00  2.664883330E-01
1.090000000000000746e+00  2.572561650E-01
1.100000000000000755e+00  2.483218053E-01
1.110000000000000764e+00  2.396750101E-01
1.120000000000000773e+00  2.313058777E-01
1.130000000000000782e+00  2.232043077E-01
1.140000000000000790e+00  2.153613094E-01
1.150000000000000799e+00  2.077671679E-01
1.160000000000000808e+00  2.004129716E-01
1.170000000000000817e+00  1.932900510E-01
1.180000000000000826e+00  1.863898426E-01
1.190000000000000835e+00  1.797041521E-01
1.200000000000000844e+00  1.732254797E-01
1.210000000000000853e+00  1.669470066E-01
1.220000000000000862e+00  1.608617726E-01
1.230000000000000870e+00  1.549643730E-01
1.240000000000000879e+00  1.492497082E-01
1.250000000000000888e+00  1.437134299E-01
1.260000000000000897e+00  1.383514695E-01
1.270000000000000906e+00  1.331597703E-01
1.280000000000000915e+00  1.281348988E-01
1.290000000000000924e+00  1.232729825E-01
1.300000000000000933e+00  1.185702893E-01
1.310000000000000941e+00  1.140228411E-01
1.320000000000000950e+00  1.096269142E-01
1.330000000000000959e+00  1.053777228E-01
1.340000000000000968e+00  1.012701236E-01
1.350000000000000977e+00  9.730012233E-02
1.360000000000000986e+00  9.346349305E-02
1.370000000000000995e+00  8.975500269E-02
1.380000000000001004e+00  8.617006038E-02
1.390000000000001013e+00  8.270203556E-02
1.400000000000001021e+00  7.934139113E-02
1.410000000000001030e+00  7.607740948E-02
1.420000000000001039e+00  7.290043013E-02
1.430000000000001048e+00  6.979551226E-02
1.440000000000001057e+00  6.669102566E-02

==> data/FU10730HCfull.txt <==
u10730  f10730
0.000000000000000000e+00  0.000000000E+00
1.000000000000000021e-02  1.204252706E+00
2.000000000000000042e-02  1.626866621E+00
2.999999999999999889e-02  1.701760945E+00
4.000000000000000083e-02  1.762991456E+00
5.000000000000000278e-02  1.817649014E+00
6.000000000000000472e-02  1.867692025E+00
7.000000000000000666e-02  1.914237770E+00
8.000000000000000167e-02  1.957874698E+00
8.999999999999999667e-02  1.999034983E+00
9.999999999999999167e-02  2.038041455E+00
1.099999999999999867e-01  2.075065768E+00
1.199999999999999817e-01  2.110000574E+00
1.299999999999999767e-01  2.142967849E+00
1.399999999999999856e-01  2.174125571E+00
1.499999999999999944e-01  2.203623743E+00
1.600000000000000033e-01  2.231621184E+00
1.700000000000000122e-01  2.258112047E+00
1.800000000000000211e-01  2.283161057E+00
1.900000000000000300e-01  2.306740146E+00
2.000000000000000389e-01  2.328843231E+00
2.100000000000000477e-01  2.349376344E+00
2.200000000000000566e-01  2.368278394E+00
2.300000000000000655e-01  2.385326545E+00
2.400000000000000744e-01  2.400379161E+00
2.500000000000000555e-01  2.413073445E+00
2.600000000000000644e-01  2.423147418E+00
2.700000000000000733e-01  2.430144064E+00
2.800000000000000822e-01  2.433736437E+00
2.900000000000000910e-01  2.433584931E+00
3.000000000000000999e-01  2.429478144E+00
3.100000000000001088e-01  2.421433819E+00
3.200000000000001177e-01  2.409381927E+00
3.300000000000001266e-01  2.393441802E+00
3.400000000000001354e-01  2.373889167E+00
3.500000000000001443e-01  2.350895504E+00
3.600000000000001532e-01  2.324610643E+00
3.700000000000001621e-01  2.295352013E+00
3.800000000000001710e-01  2.263305607E+00
3.900000000000001799e-01  2.228757778E+00
4.000000000000001887e-01  2.191935329E+00
4.100000000000001976e-01  2.153078162E+00
4.200000000000002065e-01  2.112467800E+00
4.300000000000002154e-01  2.070322127E+00
4.400000000000002243e-01  2.026899759E+00
4.500000000000002331e-01  1.982465681E+00
4.600000000000002420e-01  1.937243726E+00
4.700000000000002509e-01  1.891454224E+00
4.800000000000002598e-01  1.845257535E+00
4.900000000000002687e-01  1.798788525E+00
5.000000000000002220e-01  1.752221879E+00
5.100000000000002309e-01  1.705709235E+00
5.200000000000002398e-01  1.659403057E+00
5.300000000000002487e-01  1.613418039E+00
5.400000000000002576e-01  1.567872140E+00
5.500000000000002665e-01  1.522848623E+00
5.600000000000002753e-01  1.478436245E+00
5.700000000000002842e-01  1.434711598E+00
5.800000000000002931e-01  1.391754259E+00
5.900000000000003020e-01  1.349616733E+00
6.000000000000003109e-01  1.308331753E+00
6.100000000000003197e-01  1.267936753E+00
6.200000000000003286e-01  1.228456007E+00
6.300000000000003375e-01  1.189917476E+00
6.400000000000003464e-01  1.152333228E+00
6.500000000000003553e-01  1.115716184E+00
6.600000000000003642e-01  1.080076366E+00
6.700000000000003730e-01  1.045412662E+00
6.800000000000003819e-01  1.011724043E+00
6.900000000000003908e-01  9.790027844E-01
7.000000000000003997e-01  9.472438450E-01
7.100000000000004086e-01  9.164383151E-01
7.200000000000004174e-01  8.865707335E-01
7.300000000000004263e-01  8.576247884E-01
7.400000000000004352e-01  8.295844801E-01
7.500000000000004441e-01  8.024332620E-01
7.600000000000004530e-01  7.761509573E-01
7.700000000000004619e-01  7.507180255E-01
7.800000000000004707e-01  7.261142788E-01
7.900000000000004796e-01  7.023183231E-01
8.000000000000004885e-01  6.793074766E-01
8.100000000000004974e-01  6.570594774E-01
8.200000000000005063e-01  6.355515811E-01
8.300000000000005151e-01  6.147615476E-01
8.400000000000005240e-01  5.946668121E-01
8.500000000000005329e-01  5.752453821E-01
8.600000000000005418e-01  5.564766610E-01
8.700000000000005507e-01  5.383395470E-01
8.800000000000005596e-01  5.208138121E-01
8.900000000000005684e-01  5.038790253E-01
9.000000000000005773e-01  4.875153424E-01
9.100000000000005862e-01  4.717028417E-01
9.200000000000005951e-01  4.564220548E-01
9.300000000000006040e-01  4.416541933E-01
9.400000000000006128e-01  4.273807002E-01
9.500000000000006217e-01  4.135838385E-01
9.600000000000006306e-01  4.002468285E-01
9.700000000000006395e-01  3.873534406E-01
9.800000000000006484e-01  3.748881017E-01
9.900000000000006573e-01  3.628357510E-01
1.000000000000000666e+00  3.511819330E-01
1.010000000000000675e+00  3.399125620E-01
1.020000000000000684e+00  3.290137833E-01
1.030000000000000693e+00  3.184725568E-01
1.040000000000000702e+00  3.082762271E-01
1.050000000000000711e+00  2.984123481E-01
1.060000000000000719e+00  2.888689924E-01
1.070000000000000728e+00  2.796347047E-01
1.080000000000000737e+00  2.706983669E-01
1.090000000000000746e+00  2.620492955E-01
1.100000000000000755e+00  2.536772333E-01
1.110000000000000764e+00  2.455721340E-01
1.120000000000000773e+00  2.377243941E-01
1.130000000000000782e+00  2.301252047E-01
1.140000000000000790e+00  2.227657631E-01
1.150000000000000799e+00  2.156373837E-01
1.160000000000000808e+00  2.087317183E-01
1.170000000000000817e+00  2.020406002E-01
1.180000000000000826e+00  1.955565092E-01
1.190000000000000835e+00  1.892721016E-01
1.200000000000000844e+00  1.831804826E-01
1.210000000000000853e+00  1.772751350E-01
1.220000000000000862e+00  1.715498108E-01
1.230000000000000870e+00  1.659985066E-01
1.240000000000000879e+00  1.606160701E-01
1.250000000000000888e+00  1.553973385E-01
1.260000000000000897e+00  1.503374889E-01
1.270000000000000906e+00  1.454323566E-01
1.280000000000000915e+00  1.406777347E-01
1.290000000000000924e+00  1.360695572E-01
1.300000000000000933e+00  1.316041424E-01
1.310000000000000941e+00  1.272777137E-01
1.320000000000000950e+00  1.230864789E-01
1.330000000000000959e+00  1.190272206E-01
1.340000000000000968e+00  1.150966926E-01
1.350000000000000977e+00  1.112914868E-01
1.360000000000000986e+00  1.076079407E-01
1.370000000000000995e+00  1.040424862E-01
1.380000000000001004e+00  1.005918259E-01
1.390000000000001013e+00  9.725277027E-02
1.400000000000001021e+00  9.402153260E-02
1.410000000000001030e+00  9.089471599E-02
1.420000000000001039e+00  8.786929484E-02
1.430000000000001048e+00  8.494265493E-02
1.440000000000001057e+00  8.211159670E-02
1.450000000000001066e+00  7.937159904E-02
1.460000000000001075e+00  7.672029851E-02
1.470000000000001084e+00  7.415429595E-02
1.480000000000001092e+00  7.166929900E-02
1.490000000000001101e+00  6.926024607E-02
1.500000000000001110e+00  6.692290354E-02
1.510000000000001119e+00  6.465342320E-02
1.520000000000001128e+00  6.244900556E-02
1.530000000000001137e+00  6.030786653E-02
1.540000000000001146e+00  5.822731011E-02
1.550000000000001155e+00  5.620025302E-02
1.560000000000001164e+00  5.421665402E-02
1.570000000000001172e+00  5.226062785E-02
1.580000000000001181e+00  5.028243831E-02


==> data/FU10730HCpred_U33D120T2.txt <==
u10730pred   f10730pred   label
0.00000000E+00   0.00000000E+00   a
1.00000000E-02   1.21397520E+00   a
2.00000000E-02   1.62833348E+00   a
3.00000000E-02   1.70296723E+00   a
4.00000000E-02   1.76393911E+00   a
5.00000000E-02   1.81856844E+00   a
6.00000000E-02   1.86856013E+00   a
7.00000000E-02   1.91512402E+00   a
8.00000000E-02   1.95873841E+00   a
9.00000000E-02   1.99985185E+00   a
1.00000000E-01   2.03880894E+00   a
1.10000000E-01   2.07578269E+00   a
1.20000000E-01   2.11072193E+00   a
1.30000000E-01   2.14359016E+00   a
1.40000000E-01   2.17478175E+00   a
1.50000000E-01   2.20421324E+00   a
1.60000000E-01   2.23218654E+00   a
1.70000000E-01   2.25862915E+00   a
1.80000000E-01   2.28364017E+00   a
1.90000000E-01   2.30718155E+00   a
2.00000000E-01   2.32924777E+00   a
2.10000000E-01   2.34975126E+00   a
2.20000000E-01   2.36859832E+00   a
2.30000000E-01   2.38561566E+00   a
2.40000000E-01   2.40060424E+00   a
2.50000000E-01   2.41325394E+00   a
2.60000000E-01   2.42326006E+00   a
2.70000000E-01   2.43019182E+00   a
2.80000000E-01   2.43370965E+00   a
2.90000000E-01   2.43347932E+00   a
3.00000000E-01   2.42929772E+00   a
3.10000000E-01   2.42117636E+00   a
3.20000000E-01   2.40906141E+00   a
3.30000000E-01   2.39305449E+00   a
3.40000000E-01   2.37345080E+00   a
3.50000000E-01   2.35040280E+00   a
3.60000000E-01   2.32407175E+00   a
3.70000000E-01   2.29478282E+00   a
3.80000000E-01   2.26270698E+00   a
3.90000000E-01   2.22812845E+00   a
4.00000000E-01   2.19127538E+00   a
4.10000000E-01   2.15238793E+00   a
4.20000000E-01   2.11175252E+00   a
4.30000000E-01   2.06960079E+00   a
4.40000000E-01   2.02617178E+00   a
4.50000000E-01   1.98174572E+00   a
4.60000000E-01   1.93652514E+00   a
4.70000000E-01   1.89074989E+00   a
4.80000000E-01   1.84454317E+00   a
4.90000000E-01   1.79808673E+00   a
5.00000000E-01   1.75150069E+00   a
5.10000000E-01   1.70499730E+00   a
5.20000000E-01   1.65866677E+00   a
5.30000000E-01   1.61269646E+00   a
5.40000000E-01   1.56715722E+00   a
5.50000000E-01   1.52215681E+00   a
5.60000000E-01   1.47776187E+00   a
5.70000000E-01   1.43406834E+00   a
5.80000000E-01   1.39114383E+00   a
5.90000000E-01   1.34903695E+00   a
6.00000000E-01   1.30778627E+00   a
6.10000000E-01   1.26741796E+00   a
6.20000000E-01   1.22796387E+00   a
6.30000000E-01   1.18944321E+00   a
6.40000000E-01   1.15187852E+00   a
6.50000000E-01   1.11527287E+00   a
6.60000000E-01   1.07964368E+00   a
6.70000000E-01   1.04498886E+00   a
6.80000000E-01   1.01131034E+00   a
6.90000000E-01   9.78602358E-01   a
7.00000000E-01   9.46858465E-01   a
7.10000000E-01   9.16069762E-01   a
7.20000000E-01   8.86220278E-01   a
7.30000000E-01   8.57293827E-01   a
7.40000000E-01   8.29270161E-01   a
7.50000000E-01   8.02133361E-01   a
7.60000000E-01   7.75862377E-01   a
7.70000000E-01   7.50436412E-01   a
7.80000000E-01   7.25833894E-01   a
7.90000000E-01   7.02034757E-01   a
8.00000000E-01   6.79016696E-01   a
8.10000000E-01   6.56759093E-01   a
8.20000000E-01   6.35241830E-01   a
8.30000000E-01   6.14443691E-01   a
8.40000000E-01   5.94341940E-01   a
8.50000000E-01   5.74915677E-01   a
8.60000000E-01   5.56144016E-01   a
8.70000000E-01   5.38005277E-01   a
8.80000000E-01   5.20478927E-01   a
8.90000000E-01   5.03544812E-01   a
9.00000000E-01   4.87182346E-01   a
9.10000000E-01   4.71371658E-01   a
9.20000000E-01   4.56092848E-01   a
9.30000000E-01   4.41326247E-01   a
9.40000000E-01   4.27052823E-01   a
9.50000000E-01   4.13254124E-01   a
9.60000000E-01   3.99912607E-01   a
9.70000000E-01   3.87011771E-01   a
9.80000000E-01   3.74535955E-01   a
9.90000000E-01   3.62470477E-01   a
1.00000000E+00   3.50802156E-01   a
1.01000000E+00   3.39518498E-01   a
1.02000000E+00   3.28606926E-01   a
1.03000000E+00   3.18054654E-01   a
1.04000000E+00   3.07849199E-01   a
1.05000000E+00   2.97977997E-01   a
1.06000000E+00   2.88428609E-01   a
1.07000000E+00   2.79188805E-01   a
1.08000000E+00   2.70246706E-01   a
1.09000000E+00   2.61590948E-01   a
1.10000000E+00   2.53210718E-01   a
1.11000000E+00   2.45095910E-01   a
1.12000000E+00   2.37236868E-01   a
1.13000000E+00   2.29624412E-01   a
1.14000000E+00   2.22250142E-01   a
1.15000000E+00   2.15106292E-01   a
1.16000000E+00   2.08185137E-01   a
1.17000000E+00   2.01479202E-01   a
1.18000000E+00   1.94981457E-01   a
1.19000000E+00   1.88685002E-01   a
1.20000000E+00   1.82583007E-01   a
1.21000000E+00   1.76669234E-01   a
1.22000000E+00   1.70937419E-01   a
1.23000000E+00   1.65381483E-01   a
1.24000000E+00   1.59995556E-01   a
1.25000000E+00   1.54773993E-01   a
1.26000000E+00   1.49711461E-01   a
1.27000000E+00   1.44802833E-01   a
1.28000000E+00   1.40043958E-01   a
1.29000000E+00   1.35430703E-01   a
1.30000000E+00   1.30959223E-01   a
1.31000000E+00   1.26626125E-01   a
1.32000000E+00   1.22428317E-01   a
1.33000000E+00   1.18364040E-01   a
1.34000000E+00   1.14431243E-01   a
1.35000000E+00   1.10627533E-01   a
1.36000000E+00   1.06950379E-01   a
1.37000000E+00   1.03396959E-01   a
1.38000000E+00   9.99640107E-02   a
1.39000000E+00   9.66477623E-02   a
1.40000000E+00   9.34428928E-02   a
1.41000000E+00   9.03437211E-02   a
1.42000000E+00   8.73464125E-02   a
1.43000000E+00   8.44405695E-02   a
1.44000000E+00   8.16225827E-02   a
1.45000000E+00   7.88895311E-02   a
1.46000000E+00   7.62382674E-02   a
1.47000000E+00   7.36673744E-02   a
1.48000000E+00   7.11778798E-02   a
1.49000000E+00   6.87704597E-02   a
1.50000000E+00   6.64449820E-02   a
1.51000000E+00   6.42019256E-02   a
1.52000000E+00   6.20398687E-02   a
1.53000000E+00   5.99577008E-02   a
1.54000000E+00   5.79519163E-02   a
1.55000000E+00   5.60185332E-02   a
1.56000000E+00   5.41556338E-02   a
1.57000000E+00   5.23588589E-02   a
1.58000000E+00   5.06265628E-02   a
1.59000000E+00   4.89550324E-02   a
1.60000000E+00   4.73413722E-02   a
1.61000000E+00   4.57819088E-02   a
1.62000000E+00   4.42735916E-02   a
1.63000000E+00   4.28123298E-02   a
1.64000000E+00   4.13938905E-02   a
1.65000000E+00   4.00150487E-02   a
1.66000000E+00   3.86749932E-02   a
1.67000000E+00   3.73754914E-02   a
1.68000000E+00   3.61196844E-02   a
1.69000000E+00   3.49106829E-02   a
1.70000000E+00   3.37509659E-02   a
1.71000000E+00   3.26414609E-02   a
1.72000000E+00   3.15831479E-02   a
1.73000000E+00   3.05768352E-02   a
1.74000000E+00   2.96224109E-02   a
1.75000000E+00   2.87191261E-02   a
1.76000000E+00   2.78657578E-02   a
1.77000000E+00   2.70606339E-02   a
1.78000000E+00   2.63017642E-02   a
1.79000000E+00   2.55870283E-02   a
1.80000000E+00   2.49141856E-02   a
1.81000000E+00   2.42809906E-02   a
1.82000000E+00   2.36851712E-02   a
1.83000000E+00   2.31245160E-02   a
1.84000000E+00   2.25969319E-02   a
1.85000000E+00   2.21004178E-02   a
1.86000000E+00   2.16330770E-02   a
1.87000000E+00   2.11931361E-02   a
1.88000000E+00   2.07789745E-02   a
1.89000000E+00   2.03889851E-02   a
1.90000000E+00   2.00216692E-02   a
1.91000000E+00   1.96756328E-02   a
1.92000000E+00   1.93495967E-02   a
1.93000000E+00   1.90422998E-02   a
1.94000000E+00   1.87527055E-02   a
1.95000000E+00   1.84798265E-02   a
1.96000000E+00   1.82227152E-02   a
1.97000000E+00   1.79804722E-02   a
1.98000000E+00   1.77522624E-02   a
1.99000000E+00   1.75373384E-02   a
2.00000000E+00   1.73349844E-02   a

==> data/FU2912-U15D155T2.txt <==
u2912mor   f2912mor   label
0.00000000E+00   0.00000000E+00   a
1.50000000E-02   6.57313379E-01   a
3.00000000E-02   1.30938198E+00   a
4.50000000E-02   1.94696321E+00   a
6.00000000E-02   2.56891461E+00   a
7.50000000E-02   3.01390818E+00   a
9.00000000E-02   3.16746645E+00   a
1.05000000E-01   3.25088784E+00   a
1.20000000E-01   3.31449014E+00   a
1.35000000E-01   3.36825534E+00   a
1.50000000E-01   3.41471820E+00   a
1.65000000E-01   3.45664153E+00   a
1.80000000E-01   3.49502030E+00   a
1.95000000E-01   3.53012004E+00   a
2.10000000E-01   3.56195810E+00   a
2.25000000E-01   3.59037033E+00   a
2.40000000E-01   3.61635485E+00   a
2.55000000E-01   3.64029368E+00   a
2.70000000E-01   3.66246197E+00   a
2.85000000E-01   3.68312802E+00   a
3.00000000E-01   3.70252753E+00   a
3.15000000E-01   3.72077682E+00   a
3.30000000E-01   3.73808177E+00   a
3.45000000E-01   3.75454469E+00   a
3.60000000E-01   3.77022981E+00   a
3.75000000E-01   3.78520661E+00   a
3.90000000E-01   3.79950171E+00   a
4.05000000E-01   3.81321130E+00   a
4.20000000E-01   3.82643338E+00   a
4.35000000E-01   3.83922002E+00   a
4.50000000E-01   3.85162558E+00   a
4.65000000E-01   3.86366956E+00   a
4.80000000E-01   3.87538917E+00   a
4.95000000E-01   3.88681349E+00   a
5.10000000E-01   3.89795003E+00   a
5.25000000E-01   3.90883701E+00   a
5.40000000E-01   3.91947822E+00   a
5.55000000E-01   3.92988916E+00   a
5.70000000E-01   3.94010384E+00   a
5.85000000E-01   3.95012620E+00   a
6.00000000E-01   3.95997546E+00   a
6.15000000E-01   3.96966389E+00   a
6.30000000E-01   3.97919115E+00   a
6.45000000E-01   3.98856304E+00   a
6.60000000E-01   3.99779722E+00   a
6.75000000E-01   4.00687233E+00   a
6.90000000E-01   4.01580419E+00   a
7.05000000E-01   4.02460251E+00   a
7.20000000E-01   4.03327033E+00   a
7.35000000E-01   4.04180723E+00   a
7.50000000E-01   4.05021867E+00   a
7.65000000E-01   4.05848056E+00   a
7.80000000E-01   4.06661642E+00   a
7.95000000E-01   4.07463309E+00   a
8.10000000E-01   4.08253663E+00   a
8.25000000E-01   4.09032331E+00   a
8.40000000E-01   4.09799148E+00   a
8.55000000E-01   4.10554451E+00   a
8.70000000E-01   4.11298229E+00   a
8.85000000E-01   4.12030752E+00   a
9.00000000E-01   4.12751731E+00   a
9.15000000E-01   4.13461680E+00   a
9.30000000E-01   4.14160841E+00   a
9.45000000E-01   4.14849434E+00   a
9.60000000E-01   4.15527818E+00   a
9.75000000E-01   4.16196072E+00   a
9.90000000E-01   4.16855139E+00   a
1.00500000E+00   4.17505353E+00   a
1.02000000E+00   4.18146837E+00   a
1.03500000E+00   4.18780191E+00   a
1.05000000E+00   4.19405872E+00   a
1.06500000E+00   4.20024344E+00   a
1.08000000E+00   4.20636186E+00   a
1.09500000E+00   4.21240951E+00   a
1.11000000E+00   4.21838120E+00   a
1.12500000E+00   4.22428932E+00   a
1.14000000E+00   4.23013538E+00   a
1.15500000E+00   4.23591956E+00   a
1.17000000E+00   4.24164198E+00   a
1.18500000E+00   4.24730621E+00   a
1.20000000E+00   4.25291597E+00   a
1.21500000E+00   4.25846668E+00   a
1.23000000E+00   4.26395915E+00   a
1.24500000E+00   4.26939683E+00   a
1.26000000E+00   4.27478043E+00   a
1.27500000E+00   4.28011053E+00   a
1.29000000E+00   4.28538822E+00   a
1.30500000E+00   4.29061464E+00   a
1.32000000E+00   4.29579195E+00   a
1.33500000E+00   4.30092064E+00   a
1.35000000E+00   4.30600104E+00   a
1.36500000E+00   4.31103333E+00   a
1.38000000E+00   4.31601825E+00   a
1.39500000E+00   4.32095580E+00   a
1.41000000E+00   4.32584520E+00   a
1.42500000E+00   4.33068637E+00   a
1.44000000E+00   4.33548001E+00   a
1.45500000E+00   4.34022515E+00   a
1.47000000E+00   4.34492081E+00   a
1.48500000E+00   4.34956528E+00   a
1.50000000E+00   4.35415821E+00   a
1.51500000E+00   4.35869784E+00   a
1.53000000E+00   4.36318229E+00   a
1.54500000E+00   4.36760977E+00   a
1.56000000E+00   4.37197694E+00   a
1.57500000E+00   4.37628115E+00   a
1.59000000E+00   4.38052010E+00   a
1.60500000E+00   4.38468988E+00   a
1.62000000E+00   4.38878870E+00   a
1.63500000E+00   4.39281120E+00   a
1.65000000E+00   4.39675187E+00   a
1.66500000E+00   4.40060702E+00   a
1.68000000E+00   4.40437205E+00   a
1.69500000E+00   4.40804098E+00   a
1.71000000E+00   4.41160588E+00   a
1.72500000E+00   4.41505703E+00   a
1.74000000E+00   4.41838648E+00   a
1.75500000E+00   4.42158381E+00   a
1.77000000E+00   4.42463592E+00   a
1.78500000E+00   4.42753130E+00   a
1.80000000E+00   4.43025326E+00   a
1.81500000E+00   4.43277921E+00   a
1.83000000E+00   4.43509179E+00   a
1.84500000E+00   4.43717352E+00   a
1.86000000E+00   4.43900367E+00   a
1.87500000E+00   4.44056197E+00   a
1.89000000E+00   4.44182450E+00   a
1.90500000E+00   4.44277002E+00   a
1.92000000E+00   4.44336935E+00   a
1.93500000E+00   4.44359364E+00   a
1.95000000E+00   4.44340168E+00   a
1.96500000E+00   4.44276232E+00   a
1.98000000E+00   4.44164127E+00   a
1.99500000E+00   4.43999617E+00   a
2.01000000E+00   4.43778558E+00   a
2.02500000E+00   4.43497237E+00   a
2.04000000E+00   4.43152027E+00   a
2.05500000E+00   4.42739213E+00   a
2.07000000E+00   4.42253762E+00   a
2.08500000E+00   4.41692062E+00   a
2.10000000E+00   4.41048875E+00   a
2.11500000E+00   4.40317281E+00   a
2.13000000E+00   4.39491186E+00   a
2.14500000E+00   4.38564271E+00   a
2.16000000E+00   4.37529294E+00   a
2.17500000E+00   4.36377127E+00   a
2.19000000E+00   4.35097808E+00   a
2.20500000E+00   4.33677543E+00   a
2.22000000E+00   4.32101486E+00   a
2.23500000E+00   4.30347472E+00   a
2.25000000E+00   4.28391069E+00   a
2.26500000E+00   4.26201144E+00   a
2.28000000E+00   4.23739433E+00   a
2.29500000E+00   4.20964070E+00   a
2.31000000E+00   4.17827085E+00   a
2.32500000E+00   4.14269292E+00   a
2.34000000E+00   4.10208544E+00   a
2.35500000E+00   4.05524664E+00   a
2.37000000E+00   4.00041779E+00   a
2.38500000E+00   3.93515630E+00   a
2.40000000E+00   3.85669949E+00   a
2.41500000E+00   3.76307443E+00   a
2.43000000E+00   3.65513248E+00   a
2.44500000E+00   3.53594726E+00   a
2.46000000E+00   3.40913456E+00   a
2.47500000E+00   3.27786686E+00   a
2.49000000E+00   3.14467933E+00   a
2.50500000E+00   3.01152299E+00   a
2.52000000E+00   2.87976853E+00   a
2.53500000E+00   2.75043923E+00   a
2.55000000E+00   2.62426853E+00   a
2.56500000E+00   2.50173820E+00   a
2.58000000E+00   2.38307302E+00   a
2.59500000E+00   2.26843727E+00   a
2.61000000E+00   2.15796081E+00   a
2.62500000E+00   2.05179270E+00   a
2.64000000E+00   1.95009723E+00   a
2.65500000E+00   1.85307723E+00   a
2.67000000E+00   1.76096290E+00   a
2.68500000E+00   1.67392983E+00   a
2.70000000E+00   1.59195865E+00   a
2.71500000E+00   1.51492497E+00   a
2.73000000E+00   1.44263424E+00   a
2.74500000E+00   1.37486121E+00   a
2.76000000E+00   1.31135427E+00   a
2.77500000E+00   1.25184839E+00   a
2.79000000E+00   1.19609166E+00   a
2.80500000E+00   1.14381202E+00   a
2.82000000E+00   1.09476900E+00   a
2.83500000E+00   1.04874997E+00   a
2.85000000E+00   1.00551633E+00   a
2.86500000E+00   9.64862440E-01   a
2.88000000E+00   9.26649714E-01   a
2.89500000E+00   8.90699381E-01   a
2.91000000E+00   8.56865376E-01   a
2.92500000E+00   8.25028246E-01   a

==> data/FU2912-U45D155T2.txt <==
u2912mor   f2912mor   label
0.00000000E+00   0.00000000E+00   b
1.50000000E-02   6.53200248E-01   b
3.00000000E-02   1.30625926E+00   b
4.50000000E-02   1.94995790E+00   b
6.00000000E-02   2.56811407E+00   b
7.50000000E-02   3.01385153E+00   b
9.00000000E-02   3.16867874E+00   b
1.05000000E-01   3.25316956E+00   b
1.20000000E-01   3.31542490E+00   b
1.35000000E-01   3.36805827E+00   b
1.50000000E-01   3.41446055E+00   b
1.65000000E-01   3.45641807E+00   b
1.80000000E-01   3.49491315E+00   b
1.95000000E-01   3.53025656E+00   b
2.10000000E-01   3.56212588E+00   b
2.25000000E-01   3.59068315E+00   b
2.40000000E-01   3.61654590E+00   b
2.55000000E-01   3.64033573E+00   b
2.70000000E-01   3.66247231E+00   b
2.85000000E-01   3.68305093E+00   b
3.00000000E-01   3.70244092E+00   b
3.15000000E-01   3.72072746E+00   b
3.30000000E-01   3.73803193E+00   b
3.45000000E-01   3.75451268E+00   b
3.60000000E-01   3.77018167E+00   b
3.75000000E-01   3.78516049E+00   b
3.90000000E-01   3.79949533E+00   b
4.05000000E-01   3.81322090E+00   b
4.20000000E-01   3.82642256E+00   b
4.35000000E-01   3.83917479E+00   b
4.50000000E-01   3.85153121E+00   b
4.65000000E-01   3.86353278E+00   b
4.80000000E-01   3.87522046E+00   b
4.95000000E-01   3.88663145E+00   b
5.10000000E-01   3.89777680E+00   b
5.25000000E-01   3.90868185E+00   b
5.40000000E-01   3.91936440E+00   b
5.55000000E-01   3.92981695E+00   b
5.70000000E-01   3.94005592E+00   b
5.85000000E-01   3.95009585E+00   b
6.00000000E-01   3.95994979E+00   b
6.15000000E-01   3.96963677E+00   b
6.30000000E-01   3.97916532E+00   b
6.45000000E-01   3.98854308E+00   b
6.60000000E-01   3.99776817E+00   b
6.75000000E-01   4.00685121E+00   b
6.90000000E-01   4.01580252E+00   b
7.05000000E-01   4.02462825E+00   b
7.20000000E-01   4.03331296E+00   b
7.35000000E-01   4.04186358E+00   b
7.50000000E-01   4.05028857E+00   b
7.65000000E-01   4.05856916E+00   b
7.80000000E-01   4.06670798E+00   b
7.95000000E-01   4.07472043E+00   b
8.10000000E-01   4.08260233E+00   b
8.25000000E-01   4.09036193E+00   b
8.40000000E-01   4.09800498E+00   b
8.55000000E-01   4.10553362E+00   b
8.70000000E-01   4.11295385E+00   b
8.85000000E-01   4.12026481E+00   b
9.00000000E-01   4.12746742E+00   b
9.15000000E-01   4.13456237E+00   b
9.30000000E-01   4.14155072E+00   b
9.45000000E-01   4.14842426E+00   b
9.60000000E-01   4.15519510E+00   b
9.75000000E-01   4.16186621E+00   b
9.90000000E-01   4.16843964E+00   b
1.00500000E+00   4.17492392E+00   b
1.02000000E+00   4.18132143E+00   b
1.03500000E+00   4.18763691E+00   b
1.05000000E+00   4.19387607E+00   b
1.06500000E+00   4.20004796E+00   b
1.08000000E+00   4.20615426E+00   b
1.09500000E+00   4.21219483E+00   b
1.11000000E+00   4.21816732E+00   b
1.12500000E+00   4.22406164E+00   b
1.14000000E+00   4.22988613E+00   b
1.15500000E+00   4.23564980E+00   b
1.17000000E+00   4.24134890E+00   b
1.18500000E+00   4.24699027E+00   b
1.20000000E+00   4.25257336E+00   b
1.21500000E+00   4.25810167E+00   b
1.23000000E+00   4.26357665E+00   b
1.24500000E+00   4.26899823E+00   b
1.26000000E+00   4.27436908E+00   b
1.27500000E+00   4.27968823E+00   b
1.29000000E+00   4.28495522E+00   b
1.30500000E+00   4.29017300E+00   b
1.32000000E+00   4.29534200E+00   b
1.33500000E+00   4.30046316E+00   b
1.35000000E+00   4.30553621E+00   b
1.36500000E+00   4.31056083E+00   b
1.38000000E+00   4.31553791E+00   b
1.39500000E+00   4.32046758E+00   b
1.41000000E+00   4.32534893E+00   b
1.42500000E+00   4.33018164E+00   b
1.44000000E+00   4.33496689E+00   b
1.45500000E+00   4.33970423E+00   b
1.47000000E+00   4.34439287E+00   b
1.48500000E+00   4.34903041E+00   b
1.50000000E+00   4.35361559E+00   b
1.51500000E+00   4.35814894E+00   b
1.53000000E+00   4.36262905E+00   b
1.54500000E+00   4.36705300E+00   b
1.56000000E+00   4.37141832E+00   b
1.57500000E+00   4.37572326E+00   b
1.59000000E+00   4.37996561E+00   b
1.60500000E+00   4.38414063E+00   b
1.62000000E+00   4.38824615E+00   b
1.63500000E+00   4.39227934E+00   b
1.65000000E+00   4.39623442E+00   b
1.66500000E+00   4.40010601E+00   b
1.68000000E+00   4.40389125E+00   b
1.69500000E+00   4.40758492E+00   b
1.71000000E+00   4.41118057E+00   b
1.72500000E+00   4.41466887E+00   b
1.74000000E+00   4.41804144E+00   b
1.75500000E+00   4.42128811E+00   b
1.77000000E+00   4.42439781E+00   b
1.78500000E+00   4.42736002E+00   b
1.80000000E+00   4.43015729E+00   b
1.81500000E+00   4.43277416E+00   b
1.83000000E+00   4.43518601E+00   b
1.84500000E+00   4.43737689E+00   b
1.86000000E+00   4.43932958E+00   b
1.87500000E+00   4.44102250E+00   b
1.89000000E+00   4.44242879E+00   b
1.90500000E+00   4.44352452E+00   b
1.92000000E+00   4.44428713E+00   b
1.93500000E+00   4.44468445E+00   b
1.95000000E+00   4.44468982E+00   b
1.96500000E+00   4.44426020E+00   b
1.98000000E+00   4.44336958E+00   b
1.99500000E+00   4.44198070E+00   b
2.01000000E+00   4.44004708E+00   b
2.02500000E+00   4.43753106E+00   b
2.04000000E+00   4.43439573E+00   b
2.05500000E+00   4.43060043E+00   b
2.07000000E+00   4.42610095E+00   b
2.08500000E+00   4.42084765E+00   b
2.10000000E+00   4.41479971E+00   b
2.11500000E+00   4.40789360E+00   b
2.13000000E+00   4.40006456E+00   b
2.14500000E+00   4.39124704E+00   b
2.16000000E+00   4.38137306E+00   b
2.17500000E+00   4.37035272E+00   b
2.19000000E+00   4.35808176E+00   b
2.20500000E+00   4.34444643E+00   b
2.22000000E+00   4.32929723E+00   b
2.23500000E+00   4.31245681E+00   b
2.25000000E+00   4.29368485E+00   b
2.26500000E+00   4.27270586E+00   b
2.28000000E+00   4.24916583E+00   b
2.29500000E+00   4.22264823E+00   b
2.31000000E+00   4.19267960E+00   b
2.32500000E+00   4.15865476E+00   b
2.34000000E+00   4.11980182E+00   b
2.35500000E+00   4.07508134E+00   b
2.37000000E+00   4.02306851E+00   b
2.38500000E+00   3.96163713E+00   b
2.40000000E+00   3.88796488E+00   b
2.41500000E+00   3.79929018E+00   b
2.43000000E+00   3.69513691E+00   b
2.44500000E+00   3.57840067E+00   b
2.46000000E+00   3.45315408E+00   b
2.47500000E+00   3.32285549E+00   b
2.49000000E+00   3.19008268E+00   b
2.50500000E+00   3.05684946E+00   b
2.52000000E+00   2.92459526E+00   b
2.53500000E+00   2.79439408E+00   b
2.55000000E+00   2.66704001E+00   b
2.56500000E+00   2.54312111E+00   b
2.58000000E+00   2.42301879E+00   b
2.59500000E+00   2.30695588E+00   b
2.61000000E+00   2.19512130E+00   b
2.62500000E+00   2.08759697E+00   b
2.64000000E+00   1.98438952E+00   b
2.65500000E+00   1.88546222E+00   b
2.67000000E+00   1.79076278E+00   b
2.68500000E+00   1.70013856E+00   b
2.70000000E+00   1.61316004E+00   b
2.71500000E+00   1.52959817E+00   b
2.73000000E+00   1.45085851E+00   b
2.74500000E+00   1.37787693E+00   b
2.76000000E+00   1.31016294E+00   b
2.77500000E+00   1.24716393E+00   b
2.79000000E+00   1.18848935E+00   b

==> data/FU8979full.txt <==
u8979full  f8979full
0.000000E+00  0.00000000E+00
1.500000E-02  6.54428371E-01
3.000000E-02  1.30865458E+00
4.500000E-02  1.95263292E+00
6.000000E-02  2.57020454E+00
7.500000E-02  3.00462882E+00
9.000000E-02  3.14943493E+00
1.050000E-01  3.22942488E+00
1.200000E-01  3.28996206E+00
1.350000E-01  3.34129282E+00
1.500000E-01  3.38696244E+00
1.650000E-01  3.42847406E+00
1.800000E-01  3.46680195E+00
1.950000E-01  3.50234866E+00
2.100000E-01  3.53499545E+00
2.250000E-01  3.56428694E+00
2.400000E-01  3.59071158E+00
2.550000E-01  3.61498239E+00
2.700000E-01  3.63746099E+00
2.850000E-01  3.65836537E+00
3.000000E-01  3.67793274E+00
3.150000E-01  3.69639072E+00
3.300000E-01  3.71389268E+00
3.450000E-01  3.73049497E+00
3.600000E-01  3.74627751E+00
3.750000E-01  3.76133416E+00
3.900000E-01  3.77574379E+00
4.050000E-01  3.78958990E+00
4.200000E-01  3.80289999E+00
4.350000E-01  3.81575094E+00
4.500000E-01  3.82816835E+00
4.650000E-01  3.84020198E+00
4.800000E-01  3.85189391E+00
4.950000E-01  3.86327211E+00
5.100000E-01  3.87435451E+00
5.250000E-01  3.88517363E+00
5.400000E-01  3.89574631E+00
5.550000E-01  3.90609182E+00
5.700000E-01  3.91621351E+00
5.850000E-01  3.92613246E+00
6.000000E-01  3.93583910E+00
6.150000E-01  3.94536126E+00
6.300000E-01  3.95471920E+00
6.450000E-01  3.96391701E+00
6.600000E-01  3.97296444E+00
6.750000E-01  3.98186971E+00
6.900000E-01  3.99063711E+00
7.050000E-01  3.99927557E+00
7.200000E-01  4.00778315E+00
7.350000E-01  4.01616560E+00
7.500000E-01  4.02441696E+00
7.650000E-01  4.03254904E+00
7.800000E-01  4.04056216E+00
7.950000E-01  4.04844505E+00
8.100000E-01  4.05620326E+00
8.250000E-01  4.06385316E+00
8.400000E-01  4.07139549E+00
8.550000E-01  4.07883163E+00
8.700000E-01  4.08616127E+00
8.850000E-01  4.09338712E+00
9.000000E-01  4.10050584E+00
9.150000E-01  4.10751902E+00
9.300000E-01  4.11442715E+00
9.450000E-01  4.12123237E+00
9.600000E-01  4.12793352E+00
9.750000E-01  4.13453255E+00
9.900000E-01  4.14103243E+00
1.005000E+00  4.14743497E+00
1.020000E+00  4.15374312E+00
1.035000E+00  4.15995932E+00
1.050000E+00  4.16608737E+00
1.065000E+00  4.17212852E+00
1.080000E+00  4.17808805E+00
1.095000E+00  4.18396830E+00
1.110000E+00  4.18977184E+00
1.125000E+00  4.19550254E+00
1.140000E+00  4.20116288E+00
1.155000E+00  4.20675405E+00
1.170000E+00  4.21227768E+00
1.185000E+00  4.21773295E+00
1.200000E+00  4.22311995E+00
1.215000E+00  4.22843916E+00
1.230000E+00  4.23369191E+00
1.245000E+00  4.23887753E+00
1.260000E+00  4.24399436E+00
1.275000E+00  4.24904242E+00
1.290000E+00  4.25401939E+00
1.305000E+00  4.25892378E+00
1.320000E+00  4.26375457E+00
1.335000E+00  4.26850643E+00
1.350000E+00  4.27317672E+00
1.365000E+00  4.27776290E+00
1.380000E+00  4.28226386E+00
1.395000E+00  4.28667756E+00
1.410000E+00  4.29100081E+00
1.425000E+00  4.29522881E+00
1.440000E+00  4.29935673E+00
1.455000E+00  4.30337979E+00
1.470000E+00  4.30729221E+00
1.485000E+00  4.31108787E+00
1.500000E+00  4.31475915E+00
1.515000E+00  4.31829763E+00
1.530000E+00  4.32169356E+00
1.545000E+00  4.32493559E+00
1.560000E+00  4.32801073E+00
1.575000E+00  4.33090376E+00
1.590000E+00  4.33359965E+00
1.605000E+00  4.33607935E+00
1.620000E+00  4.33832087E+00
1.635000E+00  4.34030464E+00
1.650000E+00  4.34201054E+00
1.665000E+00  4.34341394E+00
1.680000E+00  4.34449051E+00
1.695000E+00  4.34521140E+00
1.710000E+00  4.34554376E+00
1.725000E+00  4.34545501E+00
1.740000E+00  4.34490947E+00
1.755000E+00  4.34386918E+00
1.770000E+00  4.34228749E+00
1.785000E+00  4.34011851E+00
1.800000E+00  4.33732066E+00
1.815000E+00  4.33384512E+00
1.830000E+00  4.32964122E+00
1.845000E+00  4.32464573E+00
1.860000E+00  4.31878761E+00
1.875000E+00  4.31198424E+00
1.890000E+00  4.30414263E+00
1.905000E+00  4.29514392E+00
1.920000E+00  4.28485214E+00
1.935000E+00  4.27310207E+00
1.950000E+00  4.25968490E+00
1.965000E+00  4.24434992E+00
1.980000E+00  4.22678837E+00
1.995000E+00  4.20661726E+00
2.010000E+00  4.18336840E+00
2.025000E+00  4.15645796E+00
2.040000E+00  4.12515577E+00
2.055000E+00  4.08850651E+00
2.070000E+00  4.04518098E+00
2.085000E+00  3.99331298E+00
2.100000E+00  3.93027723E+00
2.115000E+00  3.85271670E+00
2.130000E+00  3.75781586E+00
2.145000E+00  3.64638925E+00
2.160000E+00  3.52271307E+00
2.175000E+00  3.39114842E+00
2.190000E+00  3.25505987E+00
2.205000E+00  3.11700186E+00
2.220000E+00  2.97895880E+00
2.235000E+00  2.84246621E+00
2.250000E+00  2.70870163E+00
2.265000E+00  2.57853439E+00
2.280000E+00  2.45259208E+00
2.295000E+00  2.33133996E+00
2.310000E+00  2.21506629E+00
2.325000E+00  2.10393068E+00
2.340000E+00  1.99797496E+00
2.355000E+00  1.89715866E+00
2.370000E+00  1.80137611E+00
2.385000E+00  1.71047937E+00
2.400000E+00  1.62428942E+00
2.415000E+00  1.54262228E+00
2.430000E+00  1.46528265E+00
2.445000E+00  1.39206477E+00
2.460000E+00  1.32276046E+00
2.475000E+00  1.25716568E+00
2.490000E+00  1.19507686E+00
2.505000E+00  1.13629854E+00
2.520000E+00  1.08064131E+00
2.535000E+00  1.02792472E+00
2.550000E+00  9.77980989E-01
2.565000E+00  9.30649401E-01
2.580000E+00  8.85778359E-01
2.595000E+00  8.43226968E-01
2.610000E+00  8.02861513E-01
2.625000E+00  7.64553179E-01
2.640000E+00  7.28180467E-01
2.655000E+00  6.93631486E-01
2.670000E+00  6.60800325E-01
2.685000E+00  6.29585583E-01
2.700000E+00  5.99891920E-01
2.715000E+00  5.71629145E-01
2.730000E+00  5.44709287E-01
2.745000E+00  5.19043429E-01
2.760000E+00  4.94548291E-01
2.775000E+00  4.71149986E-01
2.790000E+00  4.48728863E-01

==> data/HC_predict_errors.txt <==
modes   predicted
9   1.56404676E-04
13   1.19210608E-04
23   6.97612240E-05
33   5.74228426E-05
43   5.86014521E-05
63   5.98159065E-05
83   6.04338428E-05
103   6.08801766E-05
123   6.17347106E-05

==> data/HC_rp_predict_errors.txt <==
modes   predicted   reproductive
9   2.719744645E-04   1.656093525E-04
13   1.492786853E-04   1.483211692E-05
23   8.602689430E-05   8.434080813E-06
33   5.853178674E-05   8.378040143E-07
43   5.681840281E-05   8.809895795E-07
63   5.422921813E-05   9.167316882E-07
83   5.324745706E-05   9.994233599E-07
103   5.232263308E-05   9.784694813E-07
123   5.166515289E-05   9.949594987E-07


==> data/RT_FU_ECSW_1E3.txt <==
u2240mor   f2240mor   label
0.000000000000000000E+00   0.000000000000000000E+00   c
8.500000000000000000E-03   1.154885302954000000E+01   c
1.700000000000000000E-02   1.188464673524010000E+01   c
2.550000000000000000E-02   1.211939492298230000E+01   c
3.400000000000000000E-02   1.234157656857750000E+01   c
4.250000000000000000E-02   1.255762887703860000E+01   c
5.100000000000000000E-02   1.276846428544900000E+01   c
5.950000000000000000E-02   1.297442969410790000E+01   c
6.800000000000000000E-02   1.317576270026070000E+01   c
7.650000000000000000E-02   1.337266403122260000E+01   c
8.500000000000000000E-02   1.356531625122880000E+01   c
9.350000000000000000E-02   1.375389017804760000E+01   c
1.020000000000000000E-01   1.393854688050580000E+01   c
1.105000000000000000E-01   1.411943721554000000E+01   c
1.190000000000000000E-01   1.429670162416070000E+01   c
1.275000000000000000E-01   1.447046829693410000E+01   c
1.360000000000000000E-01   1.464085330577200000E+01   c
1.445000000000000000E-01   1.480796011922170000E+01   c
1.530000000000000000E-01   1.497188133827750000E+01   c
1.615000000000000000E-01   1.513269602594000000E+01   c
1.700000000000000000E-01   1.529047455021510000E+01   c
1.785000000000000000E-01   1.543817182116350000E+01   c
1.870000000000000000E-01   1.557923929637910000E+01   c
1.955000000000000000E-01   1.571526593778160000E+01   c
2.040000000000000000E-01   1.584653098469020000E+01   c
2.125000000000000000E-01   1.597296863406050000E+01   c
2.210000000000000000E-01   1.609439225085170000E+01   c
2.295000000000000000E-01   1.621053344285500000E+01   c
2.380000000000000000E-01   1.632096614063420000E+01   c
2.465000000000000000E-01   1.642506469544310000E+01   c
2.550000000000000000E-01   1.652198541113830000E+01   c
2.635000000000000000E-01   1.661007326110120000E+01   c
2.720000000000000000E-01   1.668644044608290000E+01   c
2.805000000000000000E-01   1.674465223337940000E+01   c
2.890000000000000000E-01   1.675539652484220000E+01   c
2.975000000000000000E-01   1.642805869417540000E+01   c
3.060000000000000000E-01   1.547221877764750000E+01   c
3.145000000000000000E-01   1.424853627834210000E+01   c
3.230000000000000000E-01   1.296523990127700000E+01   c
3.315000000000000000E-01   1.170874352593370000E+01   c
3.400000000000000000E-01   1.052083796039320000E+01   c
3.485000000000000000E-01   9.421365992001380000E+00   c
3.570000000000000000E-01   8.417630468759490000E+00   c
3.655000000000000000E-01   7.510315303756310000E+00   c
3.740000000000000000E-01   6.696404590244500000E+00   c
3.825000000000000000E-01   5.970365669508520000E+00   c
3.910000000000000000E-01   5.325403267187560000E+00   c
3.995000000000000000E-01   4.753989211943080000E+00   c
4.080000000000000000E-01   4.248557734111250000E+00   c
4.165000000000000000E-01   3.801996312416400000E+00   c
4.250000000000000000E-01   3.407609898005350000E+00   c
4.335000000000000000E-01   3.059314661772830000E+00   c
4.420000000000000000E-01   2.751608027314400000E+00   c
4.505000000000000000E-01   2.479525704354560000E+00   c
4.590000000000000000E-01   2.238675433190610000E+00   c
4.675000000000000000E-01   2.025201372307150000E+00   c
4.760000000000000000E-01   1.835714651905180000E+00   c
4.845000000000000000E-01   1.667242433852700000E+00   c
4.930000000000000000E-01   1.517190224737070000E+00   c
5.015000000000000000E-01   1.383295560059950000E+00   c
5.100000000000000000E-01   1.263584816086490000E+00   c
5.185000000000000000E-01   1.156341829120530000E+00   c
5.270000000000000000E-01   1.060070962535550000E+00   c
5.355000000000000000E-01   9.734734230735740000E-01   c
5.440000000000000000E-01   8.954197816791410000E-01   c
5.525000000000000000E-01   8.249233448300320000E-01   c
5.610000000000000000E-01   7.611245082288210000E-01   c
5.695000000000000000E-01   7.032721453634590000E-01   c
5.779999999999990000E-01   6.507106361056190000E-01   c
5.864999999999990000E-01   6.028665155880630000E-01   c
5.949999999999990000E-01   5.592382139796580000E-01   c
6.034999999999990000E-01   5.193842337646080000E-01   c
6.119999999999990000E-01   4.829143519056530000E-01   c
6.204999999999990000E-01   4.494848989125410000E-01   c
6.289999999999990000E-01   4.187944554125550000E-01   c
6.374999999999990000E-01   3.905779060671300000E-01   c
6.459999999999990000E-01   3.645997715391850000E-01   c
6.544999999999990000E-01   3.406497288277750000E-01   c
6.629999999999990000E-01   3.185394918757690000E-01   c
6.714999999999990000E-01   2.981015446387650000E-01   c
6.799999999999990000E-01   2.791862519266050000E-01   c
6.884999999999990000E-01   2.616605722997800000E-01   c
6.969999999999990000E-01   2.454059983076250000E-01   c
7.054999999999990000E-01   2.303154819650560000E-01   c
7.139999999999990000E-01   2.162913526460780000E-01   c
7.224999999999990000E-01   2.032450319347570000E-01   c
7.309999999999990000E-01   1.910953769566970000E-01   c
7.394999999999990000E-01   1.797685272262820000E-01   c
7.479999999999980000E-01   1.691968742951620000E-01   c
7.564999999999980000E-01   1.593187406171460000E-01   c
7.649999999999980000E-01   1.500785849519650000E-01   c
7.734999999999980000E-01   1.414266009846200000E-01   c
7.819999999999980000E-01   1.333193024325980000E-01   c
7.904999999999980000E-01   1.257177752355270000E-01   c
7.989999999999980000E-01   1.185872167977670000E-01   c
8.074999999999980000E-01   1.118973471320720000E-01   c
8.159999999999980000E-01   1.056240189572100000E-01   c
8.244999999999980000E-01   9.974211465976310000E-02   c
8.329999999999980000E-01   9.422403293243010000E-02   c
8.414999999999980000E-01   8.903300307007420000E-02   c
8.499999999999980000E-01   8.413780298357980000E-02   c

==> data/RT_FU_ECSW_1E7.txt <==
u2240mor   f2240mor   label
0.000000000000000000E+00   0.000000000000000000E+00   a
8.500000000000000000E-03   1.155462950810370000E+01   a
1.700000000000000000E-02   1.188760812627270000E+01   a
2.550000000000000000E-02   1.212147949372460000E+01   a
3.400000000000000000E-02   1.234305170558460000E+01   a
4.250000000000000000E-02   1.255858721437100000E+01   a
5.100000000000000000E-02   1.276900280836140000E+01   a
5.950000000000000000E-02   1.297465560951150000E+01   a
6.800000000000000000E-02   1.317578214943930000E+01   a
7.650000000000000000E-02   1.337257369005680000E+01   a
8.500000000000000000E-02   1.356519887415140000E+01   a
9.350000000000000000E-02   1.375381273491620000E+01   a
1.020000000000000000E-01   1.393856058466910000E+01   a
1.105000000000000000E-01   1.411957911540240000E+01   a
1.190000000000000000E-01   1.429699540899970000E+01   a
1.275000000000000000E-01   1.447092770345070000E+01   a
1.360000000000000000E-01   1.464148590483400000E+01   a
1.445000000000000000E-01   1.480876887071210000E+01   a
1.530000000000000000E-01   1.497286555512020000E+01   a
1.615000000000000000E-01   1.513385594946940000E+01   a
1.700000000000000000E-01   1.529181881844430000E+01   a
1.785000000000000000E-01   1.543964916434560000E+01   a
1.870000000000000000E-01   1.558081072038430000E+01   a
1.955000000000000000E-01   1.571698380573350000E+01   a
2.040000000000000000E-01   1.584836979473780000E+01   a
2.125000000000000000E-01   1.597491003897320000E+01   a
2.210000000000000000E-01   1.609644181712870000E+01   a
2.295000000000000000E-01   1.621264027489580000E+01   a
2.380000000000000000E-01   1.632316076169570000E+01   a
2.465000000000000000E-01   1.642723915556330000E+01   a
2.550000000000000000E-01   1.652403832049310000E+01   a
2.635000000000000000E-01   1.661187797162780000E+01   a
2.720000000000000000E-01   1.668758967458600000E+01   a
2.805000000000000000E-01   1.674407091247630000E+01   a
2.890000000000000000E-01   1.674265016699470000E+01   a
2.975000000000000000E-01   1.635060486667190000E+01   a
3.060000000000000000E-01   1.535942682790060000E+01   a
3.145000000000000000E-01   1.413129077221710000E+01   a
3.230000000000000000E-01   1.285320126540920000E+01   a
3.315000000000000000E-01   1.160506040515620000E+01   a
3.400000000000000000E-01   1.042632758153600000E+01   a
3.485000000000000000E-01   9.336325400678560000E+00   a
3.570000000000000000E-01   8.342115349061620000E+00   a
3.655000000000000000E-01   7.444027256627600000E+00   a
3.740000000000000000E-01   6.638684009557740000E+00   a
3.825000000000000000E-01   5.920404498823060000E+00   a
3.910000000000000000E-01   5.282208214448710000E+00   a
3.995000000000000000E-01   4.716685666021330000E+00   a
4.080000000000000000E-01   4.216412135469330000E+00   a
4.165000000000000000E-01   3.774331651258810000E+00   a
4.250000000000000000E-01   3.383849227372980000E+00   a
4.335000000000000000E-01   3.038921047223300000E+00   a
4.420000000000000000E-01   2.734097538320660000E+00   a
4.505000000000000000E-01   2.464497486146660000E+00   a
4.590000000000000000E-01   2.225795006439440000E+00   a
4.675000000000000000E-01   2.014171777958320000E+00   a
4.760000000000000000E-01   1.826272943204050000E+00   a
4.845000000000000000E-01   1.659160654846250000E+00   a
4.930000000000000000E-01   1.510271661321950000E+00   a
5.015000000000000000E-01   1.377369561192140000E+00   a
5.100000000000000000E-01   1.258505467001290000E+00   a
5.185000000000000000E-01   1.151984821064740000E+00   a
5.270000000000000000E-01   1.056330692108300000E+00   a
5.355000000000000000E-01   9.702598941697060000E-01   a
5.440000000000000000E-01   8.926560587992730000E-01   a
5.525000000000000000E-01   8.225436590267120000E-01   a
5.610000000000000000E-01   7.590726632169540000E-01   a
5.695000000000000000E-01   7.015006007989160000E-01   a
5.779999999999990000E-01   6.491790501600960000E-01   a
5.864999999999990000E-01   6.015405908786450000E-01   a
5.949999999999990000E-01   5.580887274439330000E-01   a
6.034999999999990000E-01   5.183862768853470000E-01   a
6.119999999999990000E-01   4.820464466263730000E-01   a
6.204999999999990000E-01   4.487288965222700000E-01   a
6.289999999999990000E-01   4.181353781639600000E-01   a
6.374999999999990000E-01   3.900030804412230000E-01   a
6.459999999999990000E-01   3.640981505956430000E-01   a
6.544999999999990000E-01   3.402117440076670000E-01   a
6.629999999999990000E-01   3.181568296078300000E-01   a
6.714999999999990000E-01   2.977671129768210000E-01   a
6.799999999999990000E-01   2.788940632102800000E-01   a
6.884999999999990000E-01   2.614055064202860000E-01   a
6.969999999999990000E-01   2.451836670142340000E-01   a
7.054999999999990000E-01   2.301219243560240000E-01   a
7.139999999999990000E-01   2.161230547361040000E-01   a
7.224999999999990000E-01   2.030988416073760000E-01   a
7.309999999999990000E-01   1.909684415977820000E-01   a
7.394999999999990000E-01   1.796583129481110000E-01   a
7.479999999999980000E-01   1.691011199949400000E-01   a
7.564999999999980000E-01   1.592355058664180000E-01   a
7.649999999999980000E-01   1.500061897287380000E-01   a
7.734999999999980000E-01   1.413636722322250000E-01   a
7.819999999999980000E-01   1.332648406215380000E-01   a
7.904999999999980000E-01   1.256706159224920000E-01   a
7.989999999999980000E-01   1.185465357850570000E-01   a
8.074999999999980000E-01   1.118627840299770000E-01   a
8.159999999999980000E-01   1.055953266221390000E-01   a
8.244999999999980000E-01   9.971887717253090000E-02   a
8.329999999999980000E-01   9.420468861585350000E-02   a
8.414999999999980000E-01   8.901627133449250000E-02   a
8.499999999999980000E-01   8.412176287601200000E-02   a

==> data/RT_FU_full.txt <==
u2240full   f2240full   label
0.000000000000000000E+00   0.000000000000000000E+00   d
8.500000000000000000E-03   1.155462943592860000E+01   d
1.700000000000000000E-02   1.188760803507470000E+01   d
2.550000000000000000E-02   1.212147940776250000E+01   d
3.400000000000000000E-02   1.234305162098440000E+01   d
4.250000000000000000E-02   1.255858712967940000E+01   d
5.100000000000000000E-02   1.276900272366880000E+01   d
5.950000000000000000E-02   1.297465552368740000E+01   d
6.800000000000000000E-02   1.317578206107710000E+01   d
7.650000000000000000E-02   1.337257359855170000E+01   d
8.500000000000000000E-02   1.356519877946960000E+01   d
9.350000000000000000E-02   1.375381263690640000E+01   d
1.020000000000000000E-01   1.393856048287360000E+01   d
1.105000000000000000E-01   1.411957900929980000E+01   d
1.190000000000000000E-01   1.429699529815580000E+01   d
1.275000000000000000E-01   1.447092758787850000E+01   d
1.360000000000000000E-01   1.464148578531290000E+01   d
1.445000000000000000E-01   1.480876874810020000E+01   d
1.530000000000000000E-01   1.497286542875230000E+01   d
1.615000000000000000E-01   1.513385581774640000E+01   d
1.700000000000000000E-01   1.529181866831210000E+01   d
1.785000000000000000E-01   1.543964902711300000E+01   d
1.870000000000000000E-01   1.558081060023800000E+01   d
1.955000000000000000E-01   1.571698368095960000E+01   d
2.040000000000000000E-01   1.584836966577200000E+01   d
2.125000000000000000E-01   1.597490990969830000E+01   d
2.210000000000000000E-01   1.609644169106660000E+01   d
2.295000000000000000E-01   1.621264015441130000E+01   d
2.380000000000000000E-01   1.632316064409540000E+01   d
2.465000000000000000E-01   1.642723906804160000E+01   d
2.550000000000000000E-01   1.652403833587940000E+01   d
2.635000000000000000E-01   1.661187791025300000E+01   d
2.720000000000000000E-01   1.668758975596230000E+01   d
2.805000000000000000E-01   1.674407132006810000E+01   d
2.890000000000000000E-01   1.674265419357120000E+01   d
2.975000000000000000E-01   1.635063038264300000E+01   d
3.060000000000000000E-01   1.535946445485820000E+01   d
3.145000000000000000E-01   1.413132987478800000E+01   d
3.230000000000000000E-01   1.285323740611170000E+01   d
3.315000000000000000E-01   1.160509230273600000E+01   d
3.400000000000000000E-01   1.042635522660590000E+01   d
3.485000000000000000E-01   9.336349062309130000E+00   d
3.570000000000000000E-01   8.342135738338500000E+00   d
3.655000000000000000E-01   7.444044889266870000E+00   d
3.740000000000000000E-01   6.638699267662010000E+00   d
3.825000000000000000E-01   5.920417699736570000E+00   d
3.910000000000000000E-01   5.282219620846730000E+00   d
3.995000000000000000E-01   4.716695514759570000E+00   d
4.080000000000000000E-01   4.216420627148900000E+00   d
4.165000000000000000E-01   3.774338971923220000E+00   d
4.250000000000000000E-01   3.383855542205620000E+00   d
4.335000000000000000E-01   3.038926497758900000E+00   d
4.420000000000000000E-01   2.734102245371500000E+00   d
4.505000000000000000E-01   2.464501553734100000E+00   d
4.590000000000000000E-01   2.225798522949420000E+00   d
4.675000000000000000E-01   2.014174820125780000E+00   d
4.760000000000000000E-01   1.826275577396760000E+00   d
4.845000000000000000E-01   1.659162937986230000E+00   d
4.930000000000000000E-01   1.510273642191490000E+00   d
5.015000000000000000E-01   1.377371282108320000E+00   d
5.100000000000000000E-01   1.258506964580400000E+00   d
5.185000000000000000E-01   1.151986126760940000E+00   d
5.270000000000000000E-01   1.056331833152460000E+00   d
5.355000000000000000E-01   9.702608937644380000E-01   d
5.440000000000000000E-01   8.926569368924060000E-01   d
5.525000000000000000E-01   8.225444327447760000E-01   d
5.610000000000000000E-01   7.590733473007820000E-01   d
5.695000000000000000E-01   7.015012076509270000E-01   d
5.779999999999990000E-01   6.491795902671070000E-01   d
5.864999999999990000E-01   6.015410730171510000E-01   d
5.949999999999990000E-01   5.580891592085370000E-01   d
6.034999999999990000E-01   5.183866646668030000E-01   d
6.119999999999990000E-01   4.820467959087030000E-01   d
6.204999999999990000E-01   4.487292117958130000E-01   d
6.289999999999990000E-01   4.181356632341720000E-01   d
6.374999999999990000E-01   3.900033385222800000E-01   d
6.459999999999990000E-01   3.640983845773910000E-01   d
6.544999999999990000E-01   3.402119564302250000E-01   d
6.629999999999990000E-01   3.181570225634700000E-01   d
6.714999999999990000E-01   2.977672885319930000E-01   d
6.799999999999990000E-01   2.788942230289560000E-01   d
6.884999999999990000E-01   2.614056519797840000E-01   d
6.969999999999990000E-01   2.451837994488060000E-01   d
7.054999999999990000E-01   2.301220450154760000E-01   d
7.139999999999990000E-01   2.161231647383850000E-01   d
7.224999999999990000E-01   2.030989403178130000E-01   d
7.309999999999990000E-01   1.909685330912150000E-01   d
7.394999999999990000E-01   1.796583966100320000E-01   d
7.479999999999980000E-01   1.691011950968670000E-01   d
7.564999999999980000E-01   1.592355760057690000E-01   d
7.649999999999980000E-01   1.500062541935610000E-01   d
7.734999999999980000E-01   1.413637313724280000E-01   d
7.819999999999980000E-01   1.332648950280200000E-01   d
7.904999999999980000E-01   1.256706646681750000E-01   d
7.989999999999980000E-01   1.185465820229050000E-01   d
8.074999999999980000E-01   1.118628252898110000E-01   d
8.159999999999980000E-01   1.055953657211640000E-01   d
8.244999999999980000E-01   9.971891297377590000E-02   d
8.329999999999980000E-01   9.420472185200950000E-02   d
8.414999999999980000E-01   8.901630239398710000E-02   d
8.499999999999980000E-01   8.412179139701630000E-02   d

==> data/RT_modes_SVD.txt <==
modes   U   D   T   full
0   1.000000000000000000E+00   1.000000000000000000E+00   1.000000000000000000E+00   1.000000000000000000E+00
1   1.449424351870360000E-01   7.867414643602300000E-03   2.071458787847810000E-02   2.161987100384670000E-02
2   3.069371538442290000E-02   2.594684233207540000E-03   8.782516954237580000E-03   1.234640155252030000E-02
3   8.631534666306160000E-03   6.199561360939090000E-04   2.049930926965490000E-03   3.301858037741900000E-03
4   2.654702291389720000E-03   3.138592361114490000E-04   5.988021092402400000E-04   1.057227365013140000E-03
5   1.089312916686810000E-03   2.058828630470450000E-04   1.509626422874560000E-04   2.400063005396730000E-04
6   5.593344992061290000E-04   6.945214251323790000E-05   4.374512789927010000E-05   8.387775729454640000E-05
7   2.913390339693030000E-04   3.940218694031440000E-05   2.220037731448990000E-05   7.078163079551120000E-05
8   1.730459447618510000E-04   3.012253597382600000E-05   6.148642065758080000E-06   3.659284178299040000E-05
9   1.375400032519550000E-04   1.967697547097920000E-05   2.716036698184850000E-06   2.439166700424820000E-05
10   1.161189124319060000E-04   9.931450397600780000E-06   1.617885240402580000E-06   1.030879673564820000E-05
11   6.913664179939570000E-05   7.592842622791240000E-06   8.347318975389040000E-07   5.490064900884880000E-06
12   3.674368529367260000E-05   5.634613084531280000E-06   5.566000572733630000E-07   4.499074334663000000E-06
13   2.317430557707570000E-05   3.997118315242940000E-06   4.045914536715320000E-07   2.552980386170700000E-06
14   1.483548376799190000E-05   3.208913497061900000E-06   1.940232490325110000E-07   2.458646041957860000E-06
15   9.013059708848110000E-06   2.560065559048160000E-06   1.497251624935000000E-07   1.135552468135030000E-06
16   5.865161565049070000E-06   2.213476706958460000E-06   1.072334252257680000E-07   8.226461606673620000E-07
17   5.236015476572450000E-06   1.920558100661160000E-06   8.441121853179160000E-08   5.433910274632120000E-07
18   4.627000813189540000E-06   1.372736327155070000E-06   5.884734448994250000E-08   4.462437742107340000E-07
19   3.404090252727530000E-06   1.274801415816970000E-06   4.946197937616880000E-08   4.133929348929600000E-07
20   2.036907665781490000E-06   1.064276555742070000E-06   4.007672032427670000E-08   3.025326447614990000E-07
21   1.658118202268050000E-06   9.592703888044410000E-07   3.591795403144810000E-08   2.226042489007690000E-07
22   1.222908413423040000E-06   8.699344643381640000E-07   2.553785219924280000E-08   1.756904818022610000E-07
23   9.962680186154750000E-07   7.794844297971360000E-07   1.870519112048640000E-08   1.574776882071900000E-07
24   8.201491747317530000E-07   7.015152333380980000E-07   1.623418137478460000E-08   1.354910412661840000E-07
25   6.130339022574640000E-07   6.284872787071680000E-07   1.160319364003670000E-08   1.082556070687970000E-07
26   4.757982108835310000E-07   4.075904862346710000E-07   1.097437354223600000E-08   8.598436315577620000E-08
27   4.112042204764730000E-07   3.680985062907260000E-07   8.457570652566360000E-09   7.807593681555200000E-08
28   3.699564288740510000E-07   3.482823783694560000E-07   7.159518802785100000E-09   6.884988603452840000E-08
29   3.399674747027870000E-07   2.658865877301940000E-07   5.984617698949290000E-09   5.742587296940330000E-08
30   2.599363544138380000E-07   2.382982902697310000E-07   5.073105039706020000E-09   5.591651622834960000E-08
31   2.140135512721230000E-07   1.895701726156400000E-07   4.061308421388320000E-09   4.135962595802980000E-08
32   1.772846673310630000E-07   1.524195918041790000E-07   3.763250303373410000E-09   3.682222157074740000E-08
33   1.493940654162930000E-07   1.297668825793650000E-07   3.337377833833480000E-09   3.283657114089110000E-08
34   1.198629110314940000E-07   1.100750173573440000E-07   2.841225694382810000E-09   2.595769811132810000E-08
35   1.168838465936040000E-07   8.335337091843300000E-08   2.700124859507380000E-09   2.576970915009100000E-08
36   9.833953919289630000E-08   7.237543483860150000E-08   2.379414807740560000E-09   2.527237747483560000E-08
37   8.610890403670410000E-08   5.068916113962590000E-08   2.011043830747590000E-09   2.228987066346790000E-08
38   7.441245711265990000E-08   4.505279867343150000E-08   1.852949491655560000E-09   1.870023812912490000E-08
39   6.485338975574960000E-08   4.192766007631160000E-08   1.846845148036440000E-09   1.598359236474600000E-08
40   5.941414758806400000E-08   2.750556449241230000E-08   1.462615405463480000E-09   1.548842279062800000E-08
41   5.755075284591100000E-08   2.031623574388550000E-08   1.268935560392940000E-09   1.459510539217750000E-08
42   5.201834022196080000E-08   1.813920909640970000E-08   1.117518616419990000E-09   1.317349619745100000E-08
43   4.228758364262590000E-08   1.494553442793980000E-08   1.032143938155730000E-09   1.087213366648820000E-08
44   3.761221828605800000E-08   1.211762691684230000E-08   9.674365408125870000E-10   9.332695965627030000E-09
45   3.057246454576950000E-08   1.008409025893560000E-08   8.262273641582430000E-10   7.494563720892230000E-09
46   2.790761511698420000E-08   6.796324407237950000E-09   7.198539172534110000E-10   6.543642021007430000E-09
47   2.511987833464430000E-08   5.068362574463430000E-09   6.807214134636850000E-10   5.888929346944160000E-09
48   2.296280904748210000E-08   4.583879223200660000E-09   6.145656219816990000E-10   5.553023660872270000E-09
49   2.187852915898210000E-08   3.608549631232770000E-09   5.736571674206680000E-10   5.044199456003310000E-09
50   2.027924578079010000E-08   3.295159372344450000E-09   5.728904033006350000E-10   4.678050434578550000E-09
51   1.850949173924460000E-08   2.663324365694280000E-09   4.871243468363630000E-10   4.145974255041190000E-09
52   1.773646036731120000E-08   2.017831907643030000E-09   4.443727884276700000E-10   3.773326525441270000E-09
53   1.315568025631090000E-08   1.910597688272410000E-09   4.044577361357940000E-10   3.599441446133460000E-09
54   1.146196023089290000E-08   1.685439317912410000E-09   3.801950978816530000E-10   2.855209331984630000E-09
55   1.095666230200760000E-08   1.534716387114150000E-09   3.451838397336480000E-10   2.558507050767480000E-09
56   1.085986063403240000E-08   1.064935796968830000E-09   3.262592455044450000E-10   1.942775700853410000E-09
57   1.008139579393450000E-08   8.507012199635460000E-10   2.935356609842910000E-10   1.667063187736370000E-09
58   9.080255840793470000E-09   7.905074003704570000E-10   2.614239861087280000E-10   1.637320150681990000E-09
59   8.702979694733900000E-09   6.675640030141610000E-10   2.287810573755760000E-10   1.602991547381480000E-09
60   7.681504843980620000E-09   5.882378721476590000E-10   2.186404199433720000E-10   1.332186511656160000E-09
61   7.435873902615880000E-09   5.529684253793700000E-10   1.787716009217730000E-10   9.560487188127620000E-10
62   7.234320939854580000E-09   4.973370096162820000E-10   1.648491799126120000E-10   8.534386583694120000E-10
63   6.742489677499270000E-09   4.254282059514710000E-10   1.579276226622560000E-10   7.887157587567590000E-10
64   5.511840077913780000E-09   3.373476541073330000E-10   1.560575846137370000E-10   6.449092454854110000E-10
65   5.384404970948590000E-09   2.816382039818750000E-10   1.390760111948870000E-10   6.069611395595550000E-10
66   4.879196916394060000E-09   2.697238695932720000E-10   1.362280393811370000E-10   5.676824485511340000E-10
67   4.640025823262890000E-09   2.312460262123280000E-10   1.198355648344430000E-10   5.508829900685310000E-10
68   4.409602584521830000E-09   2.180796216078910000E-10   1.084003436932000000E-10   4.414487231805010000E-10
69   3.899537522021450000E-09   1.995358972087210000E-10   1.048472789125680000E-10   3.994705317464530000E-10
70   3.436403267736480000E-09   1.712661954692580000E-10   9.693830802242860000E-11   3.801410458631960000E-10
71   3.285623687627660000E-09   1.591150140329870000E-10   9.061572017422060000E-11   3.478545789937320000E-10
72   3.251960358527590000E-09   1.552526076004730000E-10   8.803410886776530000E-11   3.137705049037070000E-10
73   3.246441910142740000E-09   1.503455818996530000E-10   8.356509086598300000E-11   2.970005528764000000E-10
74   2.944121377238610000E-09   1.040932126446050000E-10   7.154368848760330000E-11   2.553084853242310000E-10
75   2.796461646621610000E-09   1.005979956539960000E-10   6.907878166887510000E-11   2.239227540584850000E-10
76   2.599667307647980000E-09   9.784427205177810000E-11   6.430900412618430000E-11   1.943334565817250000E-10
77   2.367229217670200000E-09   8.813463149437140000E-11   6.225404549453640000E-11   1.569061495232330000E-10
78   2.039773077375700000E-09   7.946009164704330000E-11   5.675873916366480000E-11   1.545635361916630000E-10
79   1.967478964018620000E-09   7.726349570183670000E-11   5.078929432325930000E-11   1.469861342472370000E-10
80   1.948211090502840000E-09   6.760200006007780000E-11   4.668048860668780000E-11   1.383897333498490000E-10
81   1.840441647086880000E-09   5.870130437824410000E-11   4.127759787512840000E-11   1.349754885116720000E-10
82   1.615574210682140000E-09   5.248508264375100000E-11   3.998191621924430000E-11   1.243556371981910000E-10
83   1.573747715093670000E-09   4.698064392657210000E-11   3.812839593757050000E-11   1.212941630169340000E-10
84   1.123428617130550000E-09   4.196544110587850000E-11   3.550362485193940000E-11   1.102359159899440000E-10
85   1.106712430680660000E-09   3.121880477402410000E-11   3.175926201442720000E-11   9.399239845823250000E-11
86   8.017681032593160000E-10   1.949898352964270000E-11   2.923226717213790000E-11   9.273661646390210000E-11
87   5.245370337244790000E-10   9.669795401657420000E-15   2.660948522371090000E-11   9.118722891314930000E-11
88   4.418332495089140000E-10   2.895423453375710000E-15   8.171731530676940000E-12   8.175498159183580000E-11
89   2.247793641575360000E-10   1.756164434962660000E-15   6.127124064605850000E-12   7.652031266563890000E-11
90   1.223814723956820000E-10   9.227199284092670000E-17   3.555721689451930000E-12   7.232068963354440000E-11
91   9.591286283269010000E-11   9.227199284092670000E-17   2.491815530517570000E-12   6.799047947740690000E-11
92   4.205742080855160000E-11   9.227199284092670000E-17   7.731051140977200000E-13   6.340033852036080000E-11
93   9.204957456450700000E-12   9.227199284092670000E-17   1.521313394630270000E-13   5.543671082982640000E-11
94   6.823612807815410000E-12   9.227199284092670000E-17   1.084186125083780000E-13   5.176991398071300000E-11
95   2.800269139760950000E-12   9.227199284092670000E-17   2.901397513697180000E-14   1.215114819162910000E-11
96   5.987010372525700000E-13   9.227199284092670000E-17   8.485093240543860000E-15   7.763568537348360000E-12
97   5.332378553598100000E-13   9.227199284092670000E-17   2.022146584502200000E-15   5.539729501453840000E-12
98   3.416088302854930000E-13   8.254084516577880000E-17   1.164296516421030000E-15   2.437009452136760000E-13
99   2.576353894037380000E-14   4.128769353534150000E-18   8.762824258467420000E-17   1.122083936954510000E-13

==> data/TCPU_Asy.txt <==
modesT   T2912   T4663   T6718   T8979
2   7.992027E-02   6.376964E-02   6.136734E-02   3.156256E-02
5   8.467036E-02   6.817765E-02   6.581119E-02   3.219434E-02
10   8.874492E-02   6.886987E-02   6.630834E-02   3.277299E-02
15   8.990032E-02   7.193528E-02   6.811542E-02   3.262226E-02
25   9.793633E-02   7.401821E-02   6.830626E-02   3.558203E-02
45   1.057326E-01   8.065927E-02   7.633265E-02   3.927317E-02
65   1.194288E-01   8.965505E-02   8.392104E-02   4.187801E-02
85   1.281832E-01   9.428936E-02   8.989339E-02   4.649464E-02
105   1.397431E-01   1.017883E-01   9.395609E-02   4.680763E-02
125   1.463820E-01   1.137407E-01   9.990543E-02   5.174096E-02
145   1.498952E-01   1.270273E-01   1.086585E-01   5.473456E-02


==> data/TCPU_ECSW_4420.txt <==
modes   Tstep   Tsolve
15   1.773750033519520000E-01   2.460559696046650000E-02
20   1.782260536852280000E-01   3.013061061000000000E-02
30   1.854505981471580000E-01   4.538311622355290000E-02
40   1.887268437561520000E-01   5.230542167809400000E-02
50   1.950120670459830000E-01   6.823817525234160000E-02
60   2.049719734271660000E-01   9.335286018164270000E-02
70   2.076674458809800000E-01   1.075707865332660000E-01
80   2.198121788463160000E-01   1.488710373596940000E-01
90   2.271034701687190000E-01   1.687552142413320000E-01

==> data/TCPU_ECSW_Asy2912.txt <==
modesT   T2912
5   3.06647655E-01
10   3.19900962E-01
15   3.26600888E-01
25   3.53723506E-01
45   3.77535707E-01
65   4.27808302E-01
85   4.99682772E-01
105   5.28727285E-01
125   5.78137052E-01
145   6.39722676E-01
165   6.79949422E-01

==> data/hardeningState_sigma.txt <==
modes  U  D  T
0.000000000000000000e+00  1.000000000000000000e+00  1.000000000000000000e+00  1.000000000000000000e+00
1.000000000000000000e+00  5.647186203745035299e-02  5.808083766707808349e-02  2.313390590058677644e-15
2.000000000000000000e+00  6.359273318015007913e-03  1.200348622116474695e-02  9.987003294818163787e-17
3.000000000000000000e+00  2.348449948529036848e-03  9.336287413363779375e-03  9.987003294818163787e-17
4.000000000000000000e+00  8.927532788101836354e-04  4.099339873823526145e-03  9.987003294818163787e-17
5.000000000000000000e+00  3.637766345743575331e-04  2.035851339999493817e-03  9.987003294818163787e-17
6.000000000000000000e+00  1.892840307904614203e-04  1.414067777702036855e-03  9.987003294818163787e-17
7.000000000000000000e+00  1.386368362568399855e-04  1.109970900498572031e-03  9.987003294818163787e-17
8.000000000000000000e+00  5.543543200158543093e-05  7.260433409271444807e-04  9.987003294818163787e-17
9.000000000000000000e+00  2.919883498187225972e-05  5.387329775940063884e-04  9.987003294818163787e-17
1.000000000000000000e+01  2.170512404306638960e-05  4.830621525459589689e-04  9.987003294818163787e-17
1.100000000000000000e+01  1.074184350409276330e-05  3.442687011116213466e-04  9.987003294818163787e-17
1.200000000000000000e+01  7.973520940878485948e-06  2.905142278784040438e-04  9.987003294818163787e-17
1.300000000000000000e+01  5.451202131306396173e-06  2.292045286196091282e-04  9.987003294818163787e-17
1.400000000000000000e+01  4.951214145883838313e-06  1.931873218353101029e-04  9.987003294818163787e-17
1.500000000000000000e+01  3.458085648544900537e-06  1.281354106623543339e-04  9.987003294818163787e-17
1.600000000000000000e+01  2.967283699301965343e-06  1.070235568558894655e-04  9.987003294818163787e-17
1.700000000000000000e+01  2.333322224898795031e-06  1.015810503381551415e-04  9.987003294818163787e-17
1.800000000000000000e+01  2.044090451812877432e-06  8.239826337035470612e-05  9.987003294818163787e-17
1.900000000000000000e+01  1.154732572601956594e-06  6.227686183566781151e-05  9.987003294818163787e-17
2.000000000000000000e+01  8.859753860452263065e-07  2.197586164016832083e-16  9.987003294818163787e-17
2.100000000000000000e+01  7.876646018111024593e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.200000000000000000e+01  6.356869454259921182e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.300000000000000000e+01  4.170295159122260659e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.400000000000000000e+01  3.959820386685067352e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.500000000000000000e+01  3.010268328905339511e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.600000000000000000e+01  2.448887396789290378e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.700000000000000000e+01  1.275447418765867557e-07  8.160340786143349797e-17  9.987003294818163787e-17
2.800000000000000000e+01  1.792818942545925662e-16  8.160340786143349797e-17  9.987003294818163787e-17
2.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
3.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
4.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
5.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
6.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
7.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
8.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.000000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.100000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.200000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.300000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.400000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.500000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.600000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.700000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.800000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
9.900000000000000000e+01  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.000000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.010000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.020000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.030000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.040000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.050000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.060000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.070000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.080000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.090000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.100000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.110000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.120000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.130000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.140000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.150000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.160000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.170000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.180000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.190000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.200000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.210000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.220000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.230000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.240000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.250000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.260000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.270000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.280000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.290000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.300000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.310000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.320000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.330000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.340000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.350000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.360000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.370000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.380000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.390000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.400000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.410000000000000000e+02  8.506148443463451912e-17  8.160340786143349797e-17  9.987003294818163787e-17
1.420000000000000000e+02  8.506148443463451912e-17  8.160340786143341169e-17  9.987003294818163787e-17
1.430000000000000000e+02  8.505577189750869657e-17  7.411937240582167959e-17  1.766464964368428255e-19


==> data/linearState_sigma.txt <==
modes  U  D  T
0.000000000000000000e+00  1.000000000000000000e+00  nan  1.000000000000000000e+00
1.000000000000000000e+00  2.300523971594652384e-01  nan  8.257357606683261709e-16
2.000000000000000000e+00  5.824913045220401348e-03  nan  9.479250365157092913e-17
3.000000000000000000e+00  1.318636364048298868e-03  nan  9.479250365157092913e-17
4.000000000000000000e+00  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.000000000000000000e+00  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.000000000000000000e+00  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.000000000000000000e+00  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.000000000000000000e+00  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.000000000000000000e+00  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
2.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
3.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
4.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
5.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
6.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
7.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
8.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.000000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.100000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.200000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.300000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.400000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.500000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.600000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.700000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.800000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
9.900000000000000000e+01  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.000000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.010000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.020000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.030000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.040000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.050000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.060000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.070000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.080000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.090000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.100000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.110000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.120000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.130000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.140000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.150000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.160000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.170000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.180000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.190000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.200000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.210000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.220000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.230000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.240000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.250000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.260000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.270000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.280000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.290000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.300000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.310000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.320000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.330000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.340000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.350000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.360000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.370000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.380000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.390000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.400000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.410000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.420000000000000000e+02  9.410623280084354736e-17  nan  9.479250365157092913e-17
1.430000000000000000e+02  9.410623280084354736e-17  nan  7.203552893908155836e-18


==> data/softeningState_sigma.txt <==
modes  U  D  T
0.000000000000000000e+00  1.000000000000000000e+00  1.000000000000000000e+00  1.000000000000000000e+00
1.000000000000000000e+00  3.398533299887943754e-02  3.340745544140648338e-02  4.068109692577363794e-15
2.000000000000000000e+00  7.548105722197462689e-03  1.352210976838812660e-02  1.808487720588966652e-15
3.000000000000000000e+00  6.168133442045935569e-03  3.530494221509813436e-03  6.379133012208683955e-16
4.000000000000000000e+00  2.142373578201547772e-03  1.937721070083774392e-03  5.273581890499331844e-16
5.000000000000000000e+00  1.380946873461975141e-03  6.441952222745313218e-04  5.219209837745202907e-16
6.000000000000000000e+00  7.587654785120987637e-04  4.050829791739279429e-04  3.918045840348901537e-16
7.000000000000000000e+00  3.802722265586470267e-04  2.972985481133755270e-04  3.575815808133327964e-16
8.000000000000000000e+00  1.598250058519384224e-04  1.948281891916550982e-04  3.014124269544697566e-16
9.000000000000000000e+00  1.468318752647223711e-04  1.196993461750919628e-04  2.724924348535570663e-16
1.000000000000000000e+01  7.930768781893493731e-05  9.963503693838731659e-05  2.714132998766706733e-16
1.100000000000000000e+01  6.117127962288327996e-05  6.054629518660044313e-05  2.657235440091563476e-16
1.200000000000000000e+01  4.018121642438053317e-05  5.080776633362140088e-05  2.637096310440554528e-16
1.300000000000000000e+01  2.834631000880051714e-05  4.311482379726628422e-05  2.384710298960872180e-16
1.400000000000000000e+01  2.021163000654774440e-05  3.120206011625654041e-05  2.184480415043144700e-16
1.500000000000000000e+01  1.939213401130998360e-05  2.812426923511266610e-05  2.036006584980532341e-16
1.600000000000000000e+01  9.334639165401358981e-06  2.448436292897497043e-05  1.752234513181423328e-16
1.700000000000000000e+01  8.655990020407909483e-06  2.081008601202270525e-05  1.741766641971767608e-16
1.800000000000000000e+01  5.839752958130743143e-06  1.769151811584804992e-05  1.306239739649641677e-16
1.900000000000000000e+01  4.844830811304822418e-06  1.678006814070469977e-05  1.175586371861529511e-16
2.000000000000000000e+01  3.922082861394311288e-06  1.417720005475815459e-05  1.056077153022271786e-16
2.100000000000000000e+01  2.730581827300503143e-06  1.187951825619825704e-05  9.991613300464771761e-17
2.200000000000000000e+01  2.490076553030723642e-06  1.123701144623494699e-05  9.991613300464771761e-17
2.300000000000000000e+01  1.966014007653302950e-06  9.036362600191223896e-06  9.991613300464771761e-17
2.400000000000000000e+01  1.553081908699212166e-06  8.103962926585463476e-06  9.991613300464771761e-17
2.500000000000000000e+01  1.358354228731664275e-06  7.038094585480739216e-06  9.991613300464771761e-17
2.600000000000000000e+01  1.048004376956122062e-06  6.110348631400388751e-06  9.991613300464771761e-17
2.700000000000000000e+01  8.811577538756265416e-07  5.842614398704020438e-06  9.991613300464771761e-17
2.800000000000000000e+01  7.961042316382305217e-07  5.383188532685114009e-06  9.991613300464771761e-17
2.900000000000000000e+01  5.698566808819991250e-07  4.809993753435268422e-06  9.991613300464771761e-17
3.000000000000000000e+01  5.371778938767287345e-07  4.361588076909691611e-06  9.991613300464771761e-17
3.100000000000000000e+01  4.314484452327590815e-07  3.968468170076286902e-06  9.991613300464771761e-17
3.200000000000000000e+01  4.110866749834164905e-07  3.836171659529317250e-06  9.991613300464771761e-17
3.300000000000000000e+01  3.124438299915203868e-07  3.595312631860811089e-06  9.991613300464771761e-17
3.400000000000000000e+01  2.938425202487099155e-07  3.441717327917323846e-06  9.991613300464771761e-17
3.500000000000000000e+01  2.654583744180688612e-07  3.169262501081142062e-06  9.991613300464771761e-17
3.600000000000000000e+01  2.446323776554979736e-07  3.072574102959533211e-06  9.991613300464771761e-17
3.700000000000000000e+01  2.173220679735377913e-07  2.859982788579378973e-06  9.991613300464771761e-17
3.800000000000000000e+01  1.787434893488540149e-07  2.737777956169240934e-06  9.991613300464771761e-17
3.900000000000000000e+01  1.613783741610500909e-07  2.574620344679664728e-06  9.991613300464771761e-17
4.000000000000000000e+01  1.422232611710451048e-07  2.392238178639299329e-06  9.991613300464771761e-17
4.100000000000000000e+01  1.297885038403077923e-07  2.351722193490475069e-06  9.991613300464771761e-17
4.200000000000000000e+01  1.256266284820412004e-07  2.173393446631878070e-06  9.991613300464771761e-17
4.300000000000000000e+01  1.086262771083098333e-07  2.104840181361768316e-06  9.991613300464771761e-17
4.400000000000000000e+01  1.029460785339064453e-07  2.019455185789684009e-06  9.991613300464771761e-17
4.500000000000000000e+01  8.733139294037022964e-08  1.840574855438397736e-06  9.991613300464771761e-17
4.600000000000000000e+01  8.351226818671394057e-08  1.816007574314492965e-06  9.991613300464771761e-17
4.700000000000000000e+01  7.467475952594816587e-08  1.756129571738965541e-06  9.991613300464771761e-17
4.800000000000000000e+01  6.832617861547210882e-08  1.639146899477407129e-06  9.991613300464771761e-17
4.900000000000000000e+01  6.072928302930767904e-08  1.465941498228096646e-06  9.991613300464771761e-17
5.000000000000000000e+01  5.821445694692574712e-08  1.440111462703630539e-06  9.991613300464771761e-17
5.100000000000000000e+01  5.494868488149639822e-08  1.370455214047560696e-06  9.991613300464771761e-17
5.200000000000000000e+01  5.307860142395236826e-08  1.215071291713345908e-06  9.991613300464771761e-17
5.300000000000000000e+01  4.770694801370884603e-08  1.177109778312857150e-06  9.991613300464771761e-17
5.400000000000000000e+01  4.534541434481793411e-08  1.076456225933807353e-06  9.991613300464771761e-17
5.500000000000000000e+01  4.287553481014710748e-08  9.970528755525898930e-07  9.991613300464771761e-17
5.600000000000000000e+01  3.856462735060290322e-08  9.349460723143581560e-07  9.991613300464771761e-17
5.700000000000000000e+01  3.425062688857653181e-08  9.072396450811096505e-07  9.991613300464771761e-17
5.800000000000000000e+01  3.330285053130862487e-08  8.446693777534126413e-07  9.991613300464771761e-17
5.900000000000000000e+01  3.193665675744190803e-08  7.895637380884208076e-07  9.991613300464771761e-17
6.000000000000000000e+01  3.013597197882753500e-08  7.628570044151129814e-07  9.991613300464771761e-17
6.100000000000000000e+01  2.909903617634959239e-08  7.239481511120388846e-07  9.991613300464771761e-17
6.200000000000000000e+01  2.816435250057811137e-08  6.688769822513429473e-07  9.991613300464771761e-17
6.300000000000000000e+01  2.503488088465074285e-08  6.532100916939913750e-07  9.991613300464771761e-17
6.400000000000000000e+01  2.360789173289568811e-08  6.412081632807523154e-07  9.991613300464771761e-17
6.500000000000000000e+01  2.149940800040483593e-08  5.763343606529839591e-07  9.991613300464771761e-17
6.600000000000000000e+01  2.035674564210904840e-08  5.266197276571541561e-07  9.991613300464771761e-17
6.700000000000000000e+01  1.966901358093450266e-08  4.814757641268354882e-07  9.991613300464771761e-17
6.800000000000000000e+01  1.885522399125974928e-08  4.690092938434344521e-07  9.991613300464771761e-17
6.900000000000000000e+01  1.708837585281494071e-08  4.146637247302961284e-07  9.991613300464771761e-17
7.000000000000000000e+01  1.637156439678864604e-08  3.634006462879727782e-07  9.991613300464771761e-17
7.100000000000000000e+01  1.566272579245452592e-08  3.464780812012098609e-07  9.991613300464771761e-17
7.200000000000000000e+01  1.535450270201815805e-08  3.364303727521922846e-07  9.991613300464771761e-17
7.300000000000000000e+01  1.465315037201773278e-08  2.810747215768549946e-07  9.991613300464771761e-17
7.400000000000000000e+01  1.434703557467147400e-08  2.513512923887411777e-07  9.991613300464771761e-17
7.500000000000000000e+01  1.314777285594120909e-08  2.373858571486630864e-07  9.991613300464771761e-17
7.600000000000000000e+01  1.212234752287598512e-08  2.309756792202070365e-07  9.991613300464771761e-17
7.700000000000000000e+01  1.147795539548648001e-08  2.064926525203892261e-07  9.991613300464771761e-17
7.800000000000000000e+01  1.125960961111215827e-08  1.904503198053127965e-07  9.991613300464771761e-17
7.900000000000000000e+01  1.109333638524481361e-08  1.714822142523073801e-07  9.991613300464771761e-17
8.000000000000000000e+01  9.992588152621705063e-09  1.427617943501503562e-07  9.991613300464771761e-17
8.100000000000000000e+01  9.271739944252635843e-09  1.341378031526360053e-07  9.991613300464771761e-17
8.200000000000000000e+01  9.022387861357421464e-09  1.276275834774417732e-07  9.991613300464771761e-17
8.300000000000000000e+01  8.850792342259662507e-09  1.059785841284211784e-07  9.991613300464771761e-17
8.400000000000000000e+01  8.410850631455046968e-09  1.018114387807694654e-07  9.991613300464771761e-17
8.500000000000000000e+01  8.252924373793846406e-09  8.395120470004544782e-08  9.991613300464771761e-17
8.600000000000000000e+01  8.015213268008398854e-09  7.824508175592935200e-08  9.991613300464771761e-17
8.700000000000000000e+01  7.411150399585172352e-09  7.248121845025907295e-08  9.991613300464771761e-17
8.800000000000000000e+01  6.689052281783666924e-09  6.778541655517212290e-08  9.991613300464771761e-17
8.900000000000000000e+01  6.427489014890704995e-09  6.455640632452319331e-08  9.991613300464771761e-17
9.000000000000000000e+01  6.192895851689628389e-09  6.243143167118195916e-08  9.991613300464771761e-17
9.100000000000000000e+01  5.951716475818936426e-09  5.788300201408444751e-08  9.991613300464771761e-17
9.200000000000000000e+01  5.702543432000944333e-09  5.555711107721423118e-08  9.991613300464771761e-17
9.300000000000000000e+01  5.263340739498893294e-09  4.941425160570828318e-08  9.991613300464771761e-17
9.400000000000000000e+01  5.039457605648528490e-09  4.442593137263123873e-08  9.991613300464771761e-17
9.500000000000000000e+01  4.838695628265812147e-09  4.319924050285935242e-08  9.991613300464771761e-17
9.600000000000000000e+01  4.712805875716645617e-09  3.595068240377873983e-08  9.991613300464771761e-17
9.700000000000000000e+01  4.651719027197074673e-09  3.465964186006539160e-08  9.991613300464771761e-17
9.800000000000000000e+01  4.390379119191811144e-09  3.372119665831445422e-08  9.991613300464771761e-17
9.900000000000000000e+01  4.279808798398790464e-09  2.843258331338967688e-08  9.991613300464771761e-17
1.000000000000000000e+02  4.088856655742239887e-09  2.785478656465866044e-08  9.991613300464771761e-17
1.010000000000000000e+02  3.610935578744010715e-09  2.529859454693845505e-08  9.991613300464771761e-17
1.020000000000000000e+02  3.410460871115407330e-09  2.000866227441394766e-08  9.991613300464771761e-17
1.030000000000000000e+02  3.346059129068553245e-09  1.839659969999885751e-08  9.991613300464771761e-17
1.040000000000000000e+02  2.981297894745057832e-09  1.729705198474267280e-08  9.991613300464771761e-17
1.050000000000000000e+02  2.858471999911019945e-09  1.637565623579943404e-08  9.991613300464771761e-17
1.060000000000000000e+02  2.766270937744243989e-09  1.279632624542732887e-08  9.991613300464771761e-17
1.070000000000000000e+02  2.595100073914068489e-09  1.165777508214796041e-08  9.991613300464771761e-17
1.080000000000000000e+02  2.427310966079394210e-09  1.134377289000339750e-08  9.991613300464771761e-17
1.090000000000000000e+02  2.256422177180202237e-09  8.948079976264671860e-09  9.991613300464771761e-17
1.100000000000000000e+02  2.218132395786711307e-09  8.882833894999793312e-09  9.991613300464771761e-17
1.110000000000000000e+02  2.156645899576430513e-09  6.820038637070563948e-09  9.991613300464771761e-17
1.120000000000000000e+02  1.848429906993930123e-09  6.308089051179515285e-09  9.991613300464771761e-17
1.130000000000000000e+02  1.669186722715003196e-09  4.686525592778358589e-09  9.991613300464771761e-17
1.140000000000000000e+02  5.400930705662072867e-16  2.591611822867105877e-16  9.991613300464771761e-17
1.150000000000000000e+02  7.792020652142712306e-17  1.698017232757267691e-16  9.991613300464771761e-17
1.160000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.170000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.180000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.190000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.200000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.210000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.220000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.230000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.240000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.250000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.260000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.270000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.280000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.290000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.300000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.310000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.320000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.330000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.340000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.350000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.360000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.370000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.991613300464771761e-17
1.380000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  9.990452621183535789e-17
1.390000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  6.672158109354537814e-17
1.400000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  3.236989527747862787e-17
1.410000000000000000e+02  7.792020652142712306e-17  9.887437824310864214e-17  1.799375065993564519e-17
1.420000000000000000e+02  7.791643249071070027e-17  9.887375197724227225e-17  1.730877762509345099e-17
1.430000000000000000e+02  6.392744308453927717e-17  3.440287840035248580e-17  9.402534925622427219e-18

